Bilateral backstepping control of coupled linear parabolic PDEs with spatially varying coefficients

This paper considers the backstepping state feedback control of coupled linear parabolic PDEs with spatially varying coefficients and bilateral actuation. By making use of the folding technique, a system representation with unilateral actuation is obtained, allowing to apply the standard backstepping transformation. To ensure the regularity of the solution, the folded system is subject to unusual folding boundary conditions, which lead to additional boundary couplings between the PDEs. Therefore, the solution of the corresponding kernel equations determining the transformations is a very challenging problem. A systematic approach to derive the corresponding integral equations is proposed, allowing to solve them with the method of successive approximations. By making use of a Volterra and a Volterra-Fredholm transformation, the closed-loop system is mapped into a cascade of stable parabolic systems. This allows a simple proof of exponential stability in the $L_2$-norm with the decay rate as design parameter. The bilateral state feedback stabilization of an unstable system of two coupled parabolic PDEs and the comparison to the application of an unilateral controller demonstrates the results of the paper.

==> plots/+data/1_Norms-1.tsv <==
0	1
2.25e-08	1
4.5e-08	1
6.74e-08	1
2.04e-07	1
3.41e-07	1
4.78e-07	1
6.14e-07	1
8.6e-07	1
1.11e-06	1
1.35e-06	1
1.6e-06	1
1.84e-06	1
2.17e-06	1
2.5e-06	1
2.82e-06	1
3.15e-06	1
3.48e-06	1
3.81e-06	1
4.35e-06	1
4.89e-06	1
5.43e-06	1
5.98e-06	1
6.52e-06	1
7.06e-06	1
7.85e-06	1
8.63e-06	1
9.41e-06	1
1.02e-05	1
1.1e-05	1
1.18e-05	1
1.3e-05	1
1.43e-05	1
1.56e-05	1
1.68e-05	1
1.81e-05	1
1.94e-05	1
2.12e-05	1
2.3e-05	0.999
2.48e-05	0.999
2.66e-05	0.999
2.84e-05	0.999
3.02e-05	0.999
3.27e-05	0.999
3.53e-05	0.999
3.78e-05	0.999
4.04e-05	0.999
4.29e-05	0.999
4.55e-05	0.999
4.93e-05	0.999
5.31e-05	0.999
5.7e-05	0.999
6.08e-05	0.999
6.46e-05	0.999
6.84e-05	0.998
7.42e-05	0.998
7.99e-05	0.998
8.57e-05	0.998
9.14e-05	0.998
9.72e-05	0.998
0.000103	0.998
0.000111	0.998
0.00012	0.997
0.000128	0.997
0.000137	0.997
0.000145	0.997
0.000153	0.997
0.000166	0.996
0.000178	0.996
0.00019	0.996
0.000202	0.996
0.000214	0.995
0.000226	0.995
0.000244	0.995
0.000261	0.994
0.000279	0.994
0.000296	0.994
0.000313	0.993
0.000331	0.993
0.000356	0.993
0.00038	0.992
0.000405	0.992
0.000429	0.991
0.000454	0.991
0.000479	0.99
0.000513	0.99
0.000547	0.989
0.000582	0.988
0.000616	0.988
0.000651	0.987
0.000685	0.986
0.000733	0.986
0.000781	0.985
0.000828	0.984
0.000876	0.983
0.000924	0.982
0.000972	0.982
0.00104	0.98
0.0011	0.979
0.00117	0.978
0.00123	0.977
0.0013	0.976
0.00136	0.975
0.00145	0.974
0.00154	0.973
0.00163	0.971
0.00172	0.97
0.00181	0.969
0.0019	0.967
0.00202	0.966
0.00214	0.964
0.00226	0.962
0.00238	0.961
0.0025	0.959
0.00262	0.958
0.00278	0.956
0.00294	0.954
0.00311	0.952
0.00327	0.95
0.00343	0.948
0.00359	0.946
0.0038	0.943
0.00402	0.941
0.00423	0.938
0.00445	0.936
0.00466	0.934
0.00487	0.931
0.00515	0.928
0.00544	0.925
0.00572	0.922
0.006	0.92
0.00628	0.917
0.00656	0.914
0.00693	0.911
0.0073	0.907
0.00767	0.904
0.00804	0.9
0.0084	0.897
0.00877	0.894
0.00925	0.89
0.00973	0.886
0.0102	0.882
0.0107	0.878
0.0112	0.874
0.0116	0.87
0.0123	0.865
0.0129	0.861
0.0135	0.856
0.0141	0.852
0.0147	0.847
0.0153	0.843
0.0161	0.838
0.0169	0.833
0.0177	0.827
0.0185	0.823
0.0193	0.818
0.02	0.813
0.021	0.807
0.022	0.802
0.023	0.796
0.024	0.791
0.025	0.786
0.026	0.781
0.0273	0.775
0.0285	0.769
0.0298	0.763
0.0311	0.758
0.0323	0.752
0.0336	0.747
0.0352	0.741
0.0368	0.734
0.0384	0.728
0.04	0.722
0.0416	0.717
0.0432	0.711
0.0453	0.704
0.0474	0.696
0.0494	0.689
0.0515	0.682
0.0536	0.676
0.0557	0.669
0.0584	0.66
0.0611	0.651
0.0638	0.642
0.0665	0.633
0.0692	0.624
0.072	0.615
0.0755	0.603
0.0791	0.591
0.0826	0.579
0.0862	0.567
0.0897	0.555
0.0933	0.543
0.0977	0.529
0.102	0.514
0.106	0.499
0.111	0.484
0.115	0.47
0.12	0.455
0.125	0.438
0.13	0.421
0.136	0.404
0.141	0.388
0.146	0.372
0.152	0.357
0.157	0.342
0.165	0.321
0.172	0.301
0.18	0.283
0.188	0.265
0.195	0.248
0.203	0.232
0.211	0.217
0.22	0.199
0.23	0.183
0.239	0.167
0.249	0.153
0.258	0.141
0.268	0.129
0.277	0.118
0.289	0.105
0.301	0.0943
0.312	0.0844
0.324	0.0754
0.336	0.0674
0.348	0.0602
0.359	0.0538
0.375	0.0463
0.39	0.0399
0.406	0.0343
0.421	0.0295
0.437	0.0254
0.452	0.0218
0.468	0.0188
0.488	0.0154
0.508	0.0127
0.528	0.0104
0.548	0.00858
0.568	0.00705
0.588	0.0058
0.608	0.00476
0.628	0.00392
0.648	0.00322
0.668	0.00264
0.688	0.00217
0.708	0.00179
0.728	0.00147
0.748	0.00121
0.768	0.000991
0.788	0.000814
0.808	0.000669
0.828	0.00055
0.848	0.000452
0.868	0.000371
0.888	0.000305
0.908	0.000251
0.928	0.000206
0.948	0.000169
0.968	0.000139
0.988	0.000114
1	0.000101


==> plots/+data/1_Norms-2.tsv <==
0	1
3.92e-08	1
7.84e-08	1
1.18e-07	1
3.97e-07	1
6.77e-07	1
9.02e-07	1
1.13e-06	1
1.35e-06	1
1.58e-06	1
1.93e-06	1
2.28e-06	1
2.64e-06	1
2.99e-06	1
3.34e-06	1
3.87e-06	1
4.4e-06	1
4.93e-06	1
5.46e-06	1
5.99e-06	1
6.76e-06	1
7.53e-06	1
8.31e-06	1
9.08e-06	1
9.86e-06	1
1.11e-05	1
1.23e-05	1
1.35e-05	1
1.47e-05	1
1.59e-05	1
1.76e-05	1
1.93e-05	1
2.1e-05	0.999
2.27e-05	0.999
2.44e-05	0.999
2.68e-05	0.999
2.91e-05	0.999
3.15e-05	0.999
3.38e-05	0.999
3.62e-05	0.999
3.96e-05	0.999
4.3e-05	0.999
4.64e-05	0.999
4.98e-05	0.999
5.32e-05	0.999
5.82e-05	0.999
6.31e-05	0.998
6.81e-05	0.998
7.31e-05	0.998
7.81e-05	0.998
8.52e-05	0.998
9.24e-05	0.998
9.95e-05	0.998
0.000107	0.997
0.000114	0.997
0.000124	0.997
0.000134	0.997
0.000144	0.997
0.000154	0.996
0.000164	0.996
0.000178	0.996
0.000192	0.995
0.000206	0.995
0.00022	0.995
0.000234	0.994
0.000253	0.994
0.000273	0.994
0.000292	0.993
0.000311	0.993
0.00033	0.992
0.000357	0.992
0.000383	0.991
0.000409	0.99
0.000435	0.99
0.000461	0.989
0.000496	0.989
0.000532	0.988
0.000567	0.987
0.000602	0.986
0.000637	0.985
0.000684	0.984
0.000731	0.983
0.000778	0.982
0.000825	0.981
0.000872	0.98
0.000934	0.979
0.000995	0.978
0.00106	0.976
0.00112	0.975
0.00118	0.974
0.00126	0.972
0.00134	0.971
0.00142	0.969
0.0015	0.967
0.00159	0.966
0.00169	0.964
0.0018	0.962
0.0019	0.96
0.002	0.958
0.00211	0.956
0.00224	0.953
0.00238	0.951
0.00251	0.948
0.00265	0.946
0.00278	0.944
0.00296	0.941
0.00313	0.938
0.0033	0.935
0.00347	0.932
0.00364	0.929
0.00386	0.926
0.00408	0.922
0.0043	0.919
0.00452	0.915
0.00474	0.912
0.00495	0.909
0.00532	0.903
0.00569	0.898
0.00606	0.893
0.00643	0.888
0.0068	0.883
0.00717	0.878
0.00766	0.872
0.00815	0.866
0.00865	0.859
0.00914	0.854
0.00963	0.848
0.0101	0.842
0.0108	0.835
0.0115	0.827
0.0121	0.82
0.0128	0.813
0.0135	0.807
0.0142	0.8
0.0151	0.792
0.0159	0.783
0.0168	0.775
0.0177	0.767
0.0186	0.76
0.0195	0.752
0.0207	0.743
0.0219	0.733
0.0231	0.724
0.0242	0.715
0.0254	0.707
0.0266	0.698
0.0281	0.687
0.0297	0.677
0.0312	0.667
0.0327	0.657
0.0343	0.647
0.0358	0.638
0.0377	0.626
0.0396	0.615
0.0414	0.605
0.0433	0.594
0.0452	0.584
0.047	0.574
0.0494	0.562
0.0517	0.55
0.054	0.539
0.0564	0.527
0.0587	0.516
0.0611	0.506
0.0641	0.492
0.0671	0.479
0.0702	0.466
0.0732	0.454
0.0763	0.442
0.0793	0.43
0.0834	0.414
0.0875	0.399
0.0916	0.385
0.0957	0.371
0.0998	0.358
0.104	0.345
0.109	0.329
0.115	0.313
0.12	0.298
0.125	0.284
0.131	0.271
0.136	0.258
0.143	0.242
0.15	0.227
0.157	0.213
0.164	0.2
0.171	0.188
0.178	0.176
0.187	0.162
0.196	0.149
0.205	0.136
0.214	0.125
0.223	0.115
0.232	0.106
0.243	0.0948
0.255	0.085
0.266	0.0763
0.278	0.0684
0.289	0.0613
0.301	0.0549
0.315	0.0478
0.33	0.0416
0.345	0.0362
0.359	0.0315
0.374	0.0274
0.388	0.0238
0.406	0.0201
0.424	0.0169
0.442	0.0142
0.46	0.0119
0.479	0.01
0.497	0.00842
0.517	0.00695
0.537	0.00573
0.557	0.00473
0.577	0.0039
0.597	0.00322
0.617	0.00265
0.637	0.00219
0.657	0.0018
0.677	0.00149
0.697	0.00123
0.717	0.00101
0.737	0.000834
0.757	0.000687
0.777	0.000567
0.797	0.000467
0.817	0.000385
0.837	0.000317
0.857	0.000262
0.877	0.000216
0.897	0.000178
0.917	0.000147
0.937	0.000121
0.957	9.95e-05
0.977	8.2e-05
0.997	6.76e-05
1	6.54e-05


==> plots/+data/1_Norms-3.tsv <==
0	2.24
2.25e-08	2.24
4.5e-08	2.24
6.74e-08	2.24
2.04e-07	2.24
3.41e-07	2.24
4.78e-07	2.24
6.14e-07	2.24
8.6e-07	2.24
1.11e-06	2.24
1.35e-06	2.24
1.6e-06	2.24
1.84e-06	2.24
2.17e-06	2.24
2.5e-06	2.24
2.82e-06	2.24
3.15e-06	2.24
3.48e-06	2.24
3.81e-06	2.24
4.35e-06	2.24
4.89e-06	2.24
5.43e-06	2.24
5.98e-06	2.24
6.52e-06	2.24
7.06e-06	2.24
7.85e-06	2.24
8.63e-06	2.24
9.41e-06	2.24
1.02e-05	2.24
1.1e-05	2.24
1.18e-05	2.24
1.3e-05	2.24
1.43e-05	2.24
1.56e-05	2.24
1.68e-05	2.24
1.81e-05	2.24
1.94e-05	2.24
2.12e-05	2.24
2.3e-05	2.24
2.48e-05	2.24
2.66e-05	2.24
2.84e-05	2.24
3.02e-05	2.24
3.27e-05	2.24
3.53e-05	2.24
3.78e-05	2.24
4.04e-05	2.24
4.29e-05	2.24
4.55e-05	2.24
4.93e-05	2.24
5.31e-05	2.24
5.7e-05	2.24
6.08e-05	2.24
6.46e-05	2.24
6.84e-05	2.24
7.42e-05	2.24
7.99e-05	2.24
8.57e-05	2.24
9.14e-05	2.24
9.72e-05	2.24
0.000103	2.24
0.000111	2.24
0.00012	2.24
0.000128	2.24
0.000137	2.24
0.000145	2.24
0.000153	2.24
0.000166	2.24
0.000178	2.23
0.00019	2.23
0.000202	2.23
0.000214	2.23
0.000226	2.23
0.000244	2.23
0.000261	2.23
0.000279	2.23
0.000296	2.23
0.000313	2.23
0.000331	2.23
0.000356	2.23
0.00038	2.23
0.000405	2.23
0.000429	2.23
0.000454	2.23
0.000479	2.23
0.000513	2.23
0.000547	2.23
0.000582	2.23
0.000616	2.23
0.000651	2.22
0.000685	2.22
0.000733	2.22
0.000781	2.22
0.000828	2.22
0.000876	2.22
0.000924	2.22
0.000972	2.22
0.00104	2.22
0.0011	2.21
0.00117	2.21
0.00123	2.21
0.0013	2.21
0.00136	2.21
0.00145	2.21
0.00154	2.2
0.00163	2.2
0.00172	2.2
0.00181	2.2
0.0019	2.2
0.00202	2.19
0.00214	2.19
0.00226	2.19
0.00238	2.19
0.0025	2.18
0.00262	2.18
0.00278	2.18
0.00294	2.17
0.00311	2.17
0.00327	2.17
0.00343	2.16
0.00359	2.16
0.0038	2.16
0.00402	2.15
0.00423	2.15
0.00445	2.14
0.00466	2.14
0.00487	2.13
0.00515	2.13
0.00544	2.12
0.00572	2.11
0.006	2.11
0.00628	2.1
0.00656	2.1
0.00693	2.09
0.0073	2.08
0.00767	2.07
0.00804	2.07
0.0084	2.06
0.00877	2.05
0.00925	2.04
0.00973	2.03
0.0102	2.02
0.0107	2.01
0.0112	2
0.0116	1.99
0.0123	1.98
0.0129	1.97
0.0135	1.96
0.0141	1.94
0.0147	1.93
0.0153	1.92
0.0161	1.91
0.0169	1.89
0.0177	1.88
0.0185	1.86
0.0193	1.85
0.02	1.83
0.021	1.81
0.022	1.8
0.023	1.78
0.024	1.76
0.025	1.74
0.026	1.73
0.0273	1.7
0.0285	1.68
0.0298	1.66
0.0311	1.64
0.0323	1.62
0.0336	1.6
0.0352	1.57
0.0368	1.55
0.0384	1.52
0.04	1.5
0.0416	1.48
0.0432	1.45
0.0453	1.42
0.0474	1.39
0.0494	1.37
0.0515	1.34
0.0536	1.31
0.0557	1.28
0.0584	1.25
0.0611	1.22
0.0638	1.18
0.0665	1.15
0.0692	1.12
0.072	1.09
0.0755	1.05
0.0791	1.02
0.0826	0.98
0.0862	0.946
0.0897	0.913
0.0933	0.881
0.0977	0.843
0.102	0.807
0.106	0.772
0.111	0.739
0.115	0.707
0.12	0.677
0.125	0.641
0.13	0.608
0.136	0.576
0.141	0.546
0.146	0.517
0.152	0.49
0.157	0.465
0.165	0.431
0.172	0.399
0.18	0.37
0.188	0.342
0.195	0.317
0.203	0.294
0.211	0.272
0.22	0.248
0.23	0.225
0.239	0.205
0.249	0.186
0.258	0.169
0.268	0.154
0.277	0.14
0.289	0.124
0.301	0.111
0.312	0.0984
0.324	0.0875
0.336	0.0778
0.348	0.0692
0.359	0.0615
0.375	0.0527
0.39	0.0451
0.406	0.0387
0.421	0.0331
0.437	0.0284
0.452	0.0243
0.468	0.0208
0.488	0.017
0.508	0.0139
0.528	0.0114
0.548	0.00935
0.568	0.00766
0.588	0.00627
0.608	0.00513
0.628	0.0042
0.648	0.00344
0.668	0.00282
0.688	0.00231
0.708	0.00189
0.728	0.00155
0.748	0.00127
0.768	0.00104
0.788	0.000848
0.808	0.000695
0.828	0.000569
0.848	0.000466
0.868	0.000381
0.888	0.000312
0.908	0.000256
0.928	0.000209
0.948	0.000171
0.968	0.00014
0.988	0.000115
1	0.000102


==> plots/+data/2_Inputs-1.tsv <==
0	-3.98
2.25e-08	-3.98
4.5e-08	-3.98
6.74e-08	-3.98
2.04e-07	-3.98
3.41e-07	-3.98
4.78e-07	-3.98
6.14e-07	-3.98
8.6e-07	-3.97
1.11e-06	-3.97
1.35e-06	-3.97
1.6e-06	-3.97
1.84e-06	-3.96
2.17e-06	-3.96
2.5e-06	-3.96
2.82e-06	-3.96
3.15e-06	-3.96
3.48e-06	-3.96
3.81e-06	-3.95
4.35e-06	-3.95
4.89e-06	-3.95
5.43e-06	-3.95
5.98e-06	-3.94
6.52e-06	-3.94
7.06e-06	-3.94
7.85e-06	-3.94
8.63e-06	-3.94
9.41e-06	-3.93
1.02e-05	-3.93
1.1e-05	-3.93
1.18e-05	-3.93
1.3e-05	-3.92
1.43e-05	-3.92
1.56e-05	-3.92
1.68e-05	-3.92
1.81e-05	-3.91
1.94e-05	-3.91
2.12e-05	-3.91
2.3e-05	-3.91
2.48e-05	-3.9
2.66e-05	-3.9
2.84e-05	-3.9
3.02e-05	-3.89
3.27e-05	-3.89
3.53e-05	-3.89
3.78e-05	-3.88
4.04e-05	-3.88
4.29e-05	-3.88
4.55e-05	-3.87
4.93e-05	-3.87
5.31e-05	-3.86
5.7e-05	-3.86
6.08e-05	-3.86
6.46e-05	-3.85
6.84e-05	-3.85
7.42e-05	-3.84
7.99e-05	-3.84
8.57e-05	-3.83
9.14e-05	-3.83
9.72e-05	-3.82
0.000103	-3.82
0.000111	-3.81
0.00012	-3.81
0.000128	-3.8
0.000137	-3.79
0.000145	-3.79
0.000153	-3.78
0.000166	-3.78
0.000178	-3.77
0.00019	-3.76
0.000202	-3.75
0.000214	-3.75
0.000226	-3.74
0.000244	-3.73
0.000261	-3.73
0.000279	-3.72
0.000296	-3.71
0.000313	-3.7
0.000331	-3.69
0.000356	-3.68
0.00038	-3.67
0.000405	-3.67
0.000429	-3.66
0.000454	-3.65
0.000479	-3.64
0.000513	-3.63
0.000547	-3.62
0.000582	-3.61
0.000616	-3.6
0.000651	-3.59
0.000685	-3.58
0.000733	-3.57
0.000781	-3.56
0.000828	-3.54
0.000876	-3.53
0.000924	-3.52
0.000972	-3.51
0.00104	-3.5
0.0011	-3.49
0.00117	-3.47
0.00123	-3.46
0.0013	-3.45
0.00136	-3.44
0.00145	-3.43
0.00154	-3.41
0.00163	-3.4
0.00172	-3.39
0.00181	-3.37
0.0019	-3.36
0.00202	-3.35
0.00214	-3.33
0.00226	-3.32
0.00238	-3.31
0.0025	-3.29
0.00262	-3.28
0.00278	-3.27
0.00294	-3.25
0.00311	-3.24
0.00327	-3.22
0.00343	-3.21
0.00359	-3.2
0.0038	-3.18
0.00402	-3.16
0.00423	-3.15
0.00445	-3.13
0.00466	-3.12
0.00487	-3.1
0.00515	-3.09
0.00544	-3.07
0.00572	-3.05
0.006	-3.04
0.00628	-3.02
0.00656	-3
0.00693	-2.98
0.0073	-2.96
0.00767	-2.94
0.00804	-2.92
0.0084	-2.91
0.00877	-2.89
0.00925	-2.86
0.00973	-2.84
0.0102	-2.82
0.0107	-2.79
0.0112	-2.77
0.0116	-2.75
0.0123	-2.72
0.0129	-2.69
0.0135	-2.66
0.0141	-2.63
0.0147	-2.6
0.0153	-2.57
0.0161	-2.54
0.0169	-2.5
0.0177	-2.47
0.0185	-2.43
0.0193	-2.4
0.02	-2.36
0.021	-2.32
0.022	-2.28
0.023	-2.24
0.024	-2.2
0.025	-2.16
0.026	-2.12
0.0273	-2.07
0.0285	-2.02
0.0298	-1.98
0.0311	-1.93
0.0323	-1.89
0.0336	-1.85
0.0352	-1.79
0.0368	-1.74
0.0384	-1.69
0.04	-1.65
0.0416	-1.6
0.0432	-1.56
0.0453	-1.5
0.0474	-1.45
0.0494	-1.4
0.0515	-1.35
0.0536	-1.31
0.0557	-1.26
0.0584	-1.21
0.0611	-1.16
0.0638	-1.11
0.0665	-1.06
0.0692	-1.02
0.072	-0.977
0.0755	-0.926
0.0791	-0.879
0.0826	-0.835
0.0862	-0.794
0.0897	-0.755
0.0933	-0.719
0.0977	-0.678
0.102	-0.639
0.106	-0.603
0.111	-0.57
0.115	-0.539
0.12	-0.51
0.125	-0.478
0.13	-0.448
0.136	-0.42
0.141	-0.394
0.146	-0.37
0.152	-0.348
0.157	-0.328
0.165	-0.301
0.172	-0.276
0.18	-0.254
0.188	-0.234
0.195	-0.215
0.203	-0.198
0.211	-0.183
0.22	-0.166
0.23	-0.15
0.239	-0.136
0.249	-0.123
0.258	-0.112
0.268	-0.101
0.277	-0.0918
0.289	-0.0814
0.301	-0.0722
0.312	-0.0641
0.324	-0.0569
0.336	-0.0505
0.348	-0.0449
0.359	-0.0398
0.375	-0.0341
0.39	-0.0292
0.406	-0.025
0.421	-0.0214
0.437	-0.0183
0.452	-0.0157
0.468	-0.0134
0.488	-0.011
0.508	-0.00897
0.528	-0.00734
0.548	-0.00601
0.568	-0.00492
0.588	-0.00403
0.608	-0.0033
0.628	-0.0027
0.648	-0.00221
0.668	-0.00181
0.688	-0.00148
0.708	-0.00121
0.728	-0.000991
0.748	-0.000811
0.768	-0.000664
0.788	-0.000543
0.808	-0.000445
0.828	-0.000364
0.848	-0.000298
0.868	-0.000244
0.888	-0.0002
0.908	-0.000163
0.928	-0.000134
0.948	-0.000109
0.968	-8.95e-05
0.988	-7.33e-05
1	-6.49e-05


==> plots/+data/2_Inputs-2.tsv <==
0	-14.4
2.25e-08	-14.4
4.5e-08	-14.4
6.74e-08	-14.4
2.04e-07	-14.4
3.41e-07	-14.4
4.78e-07	-14.4
6.14e-07	-14.4
8.6e-07	-14.4
1.11e-06	-14.4
1.35e-06	-14.4
1.6e-06	-14.4
1.84e-06	-14.4
2.17e-06	-14.3
2.5e-06	-14.3
2.82e-06	-14.3
3.15e-06	-14.3
3.48e-06	-14.3
3.81e-06	-14.3
4.35e-06	-14.3
4.89e-06	-14.3
5.43e-06	-14.3
5.98e-06	-14.3
6.52e-06	-14.2
7.06e-06	-14.2
7.85e-06	-14.2
8.63e-06	-14.2
9.41e-06	-14.2
1.02e-05	-14.2
1.1e-05	-14.2
1.18e-05	-14.2
1.3e-05	-14.1
1.43e-05	-14.1
1.56e-05	-14.1
1.68e-05	-14.1
1.81e-05	-14.1
1.94e-05	-14.1
2.12e-05	-14
2.3e-05	-14
2.48e-05	-14
2.66e-05	-14
2.84e-05	-14
3.02e-05	-14
3.27e-05	-14
3.53e-05	-13.9
3.78e-05	-13.9
4.04e-05	-13.9
4.29e-05	-13.9
4.55e-05	-13.9
4.93e-05	-13.8
5.31e-05	-13.8
5.7e-05	-13.8
6.08e-05	-13.8
6.46e-05	-13.8
6.84e-05	-13.7
7.42e-05	-13.7
7.99e-05	-13.7
8.57e-05	-13.7
9.14e-05	-13.6
9.72e-05	-13.6
0.000103	-13.6
0.000111	-13.5
0.00012	-13.5
0.000128	-13.5
0.000137	-13.4
0.000145	-13.4
0.000153	-13.4
0.000166	-13.4
0.000178	-13.3
0.00019	-13.3
0.000202	-13.2
0.000214	-13.2
0.000226	-13.2
0.000244	-13.1
0.000261	-13.1
0.000279	-13
0.000296	-13
0.000313	-13
0.000331	-12.9
0.000356	-12.9
0.00038	-12.8
0.000405	-12.8
0.000429	-12.7
0.000454	-12.7
0.000479	-12.6
0.000513	-12.6
0.000547	-12.5
0.000582	-12.4
0.000616	-12.4
0.000651	-12.3
0.000685	-12.3
0.000733	-12.2
0.000781	-12.2
0.000828	-12.1
0.000876	-12
0.000924	-12
0.000972	-11.9
0.00104	-11.8
0.0011	-11.8
0.00117	-11.7
0.00123	-11.6
0.0013	-11.5
0.00136	-11.5
0.00145	-11.4
0.00154	-11.3
0.00163	-11.2
0.00172	-11.1
0.00181	-11.1
0.0019	-11
0.00202	-10.9
0.00214	-10.8
0.00226	-10.7
0.00238	-10.6
0.0025	-10.5
0.00262	-10.5
0.00278	-10.4
0.00294	-10.3
0.00311	-10.2
0.00327	-10.1
0.00343	-9.97
0.00359	-9.88
0.0038	-9.76
0.00402	-9.65
0.00423	-9.55
0.00445	-9.44
0.00466	-9.35
0.00487	-9.25
0.00515	-9.13
0.00544	-9.01
0.00572	-8.9
0.006	-8.79
0.00628	-8.68
0.00656	-8.58
0.00693	-8.45
0.0073	-8.33
0.00767	-8.21
0.00804	-8.1
0.0084	-7.99
0.00877	-7.88
0.00925	-7.75
0.00973	-7.62
0.0102	-7.5
0.0107	-7.38
0.0112	-7.26
0.0116	-7.15
0.0123	-7.01
0.0129	-6.88
0.0135	-6.76
0.0141	-6.63
0.0147	-6.51
0.0153	-6.4
0.0161	-6.26
0.0169	-6.13
0.0177	-6
0.0185	-5.87
0.0193	-5.75
0.02	-5.63
0.021	-5.49
0.022	-5.35
0.023	-5.22
0.024	-5.1
0.025	-4.97
0.026	-4.86
0.0273	-4.71
0.0285	-4.57
0.0298	-4.44
0.0311	-4.31
0.0323	-4.19
0.0336	-4.07
0.0352	-3.92
0.0368	-3.78
0.0384	-3.65
0.04	-3.52
0.0416	-3.4
0.0432	-3.28
0.0453	-3.13
0.0474	-2.99
0.0494	-2.86
0.0515	-2.74
0.0536	-2.62
0.0557	-2.5
0.0584	-2.36
0.0611	-2.22
0.0638	-2.1
0.0665	-1.98
0.0692	-1.87
0.072	-1.76
0.0755	-1.63
0.0791	-1.51
0.0826	-1.4
0.0862	-1.3
0.0897	-1.2
0.0933	-1.12
0.0977	-1.02
0.102	-0.925
0.106	-0.842
0.111	-0.766
0.115	-0.697
0.12	-0.635
0.125	-0.565
0.13	-0.504
0.136	-0.449
0.141	-0.4
0.146	-0.356
0.152	-0.317
0.157	-0.282
0.165	-0.239
0.172	-0.202
0.18	-0.171
0.188	-0.144
0.195	-0.122
0.203	-0.103
0.211	-0.0863
0.22	-0.0696
0.23	-0.056
0.239	-0.0449
0.249	-0.0359
0.258	-0.0286
0.268	-0.0227
0.277	-0.0179
0.289	-0.0133
0.301	-0.00976
0.312	-0.00705
0.324	-0.00501
0.336	-0.00346
0.348	-0.0023
0.359	-0.00144
0.375	-0.000647
0.39	-0.00013
0.406	0.000195
0.421	0.000388
0.437	0.000492
0.452	0.000537
0.468	0.000543
0.488	0.000516
0.508	0.00047
0.528	0.000415
0.548	0.00036
0.568	0.000308
0.588	0.00026
0.608	0.000219
0.628	0.000182
0.648	0.000152
0.668	0.000125
0.688	0.000104
0.708	8.53e-05
0.728	7.02e-05
0.748	5.76e-05
0.768	4.73e-05
0.788	3.87e-05
0.808	3.17e-05
0.828	2.6e-05
0.848	2.12e-05
0.868	1.74e-05
0.888	1.42e-05
0.908	1.16e-05
0.928	9.47e-06
0.948	7.74e-06
0.968	6.32e-06
0.988	5.16e-06
1	4.56e-06


==> plots/+data/2_Inputs-3.tsv <==
0	0.592
3.92e-08	0.592
7.84e-08	0.592
1.18e-07	0.592
3.97e-07	0.592
6.77e-07	0.592
9.02e-07	0.592
1.13e-06	0.591
1.35e-06	0.591
1.58e-06	0.591
1.93e-06	0.591
2.28e-06	0.591
2.64e-06	0.591
2.99e-06	0.591
3.34e-06	0.591
3.87e-06	0.591
4.4e-06	0.59
4.93e-06	0.59
5.46e-06	0.59
5.99e-06	0.59
6.76e-06	0.59
7.53e-06	0.59
8.31e-06	0.59
9.08e-06	0.59
9.86e-06	0.589
1.11e-05	0.589
1.23e-05	0.589
1.35e-05	0.589
1.47e-05	0.589
1.59e-05	0.589
1.76e-05	0.588
1.93e-05	0.588
2.1e-05	0.588
2.27e-05	0.588
2.44e-05	0.588
2.68e-05	0.587
2.91e-05	0.587
3.15e-05	0.587
3.38e-05	0.587
3.62e-05	0.587
3.96e-05	0.586
4.3e-05	0.586
4.64e-05	0.586
4.98e-05	0.586
5.32e-05	0.585
5.82e-05	0.585
6.31e-05	0.585
6.81e-05	0.585
7.31e-05	0.584
7.81e-05	0.584
8.52e-05	0.584
9.24e-05	0.583
9.95e-05	0.583
0.000107	0.583
0.000114	0.582
0.000124	0.582
0.000134	0.581
0.000144	0.581
0.000154	0.58
0.000164	0.58
0.000178	0.58
0.000192	0.579
0.000206	0.579
0.00022	0.578
0.000234	0.578
0.000253	0.577
0.000273	0.577
0.000292	0.576
0.000311	0.576
0.00033	0.575
0.000357	0.574
0.000383	0.574
0.000409	0.573
0.000435	0.573
0.000461	0.572
0.000496	0.572
0.000532	0.571
0.000567	0.57
0.000602	0.57
0.000637	0.569
0.000684	0.569
0.000731	0.568
0.000778	0.567
0.000825	0.567
0.000872	0.566
0.000934	0.566
0.000995	0.565
0.00106	0.565
0.00112	0.565
0.00118	0.564
0.00126	0.564
0.00134	0.563
0.00142	0.563
0.0015	0.563
0.00159	0.563
0.00169	0.563
0.0018	0.562
0.0019	0.562
0.002	0.563
0.00211	0.563
0.00224	0.563
0.00238	0.563
0.00251	0.564
0.00265	0.564
0.00278	0.565
0.00296	0.566
0.00313	0.566
0.0033	0.567
0.00347	0.568
0.00364	0.57
0.00386	0.571
0.00408	0.573
0.0043	0.574
0.00452	0.576
0.00474	0.577
0.00495	0.579
0.00532	0.582
0.00569	0.585
0.00606	0.588
0.00643	0.591
0.0068	0.594
0.00717	0.597
0.00766	0.601
0.00815	0.605
0.00865	0.609
0.00914	0.612
0.00963	0.616
0.0101	0.619
0.0108	0.623
0.0115	0.627
0.0121	0.631
0.0128	0.634
0.0135	0.637
0.0142	0.64
0.0151	0.643
0.0159	0.645
0.0168	0.648
0.0177	0.65
0.0186	0.651
0.0195	0.652
0.0207	0.653
0.0219	0.653
0.0231	0.653
0.0242	0.652
0.0254	0.651
0.0266	0.65
0.0281	0.647
0.0297	0.644
0.0312	0.641
0.0327	0.637
0.0343	0.633
0.0358	0.628
0.0377	0.623
0.0396	0.616
0.0414	0.61
0.0433	0.603
0.0452	0.596
0.047	0.589
0.0494	0.58
0.0517	0.571
0.054	0.562
0.0564	0.552
0.0587	0.543
0.0611	0.533
0.0641	0.521
0.0671	0.508
0.0702	0.496
0.0732	0.484
0.0763	0.472
0.0793	0.46
0.0834	0.444
0.0875	0.429
0.0916	0.413
0.0957	0.399
0.0998	0.384
0.104	0.37
0.109	0.353
0.115	0.336
0.12	0.319
0.125	0.304
0.131	0.289
0.136	0.275
0.143	0.257
0.15	0.241
0.157	0.225
0.164	0.211
0.171	0.197
0.178	0.184
0.187	0.169
0.196	0.154
0.205	0.141
0.214	0.129
0.223	0.118
0.232	0.108
0.243	0.0966
0.255	0.0862
0.266	0.077
0.278	0.0687
0.289	0.0613
0.301	0.0547
0.315	0.0474
0.33	0.0411
0.345	0.0355
0.359	0.0308
0.374	0.0266
0.388	0.0231
0.406	0.0193
0.424	0.0161
0.442	0.0135
0.46	0.0113
0.479	0.00943
0.497	0.00789
0.517	0.00647
0.537	0.00531
0.557	0.00435
0.577	0.00357
0.597	0.00293
0.617	0.0024
0.637	0.00197
0.657	0.00162
0.677	0.00133
0.697	0.00109
0.717	0.000892
0.737	0.000732
0.757	0.0006
0.777	0.000492
0.797	0.000404
0.817	0.000331
0.837	0.000272
0.857	0.000223
0.877	0.000183
0.897	0.00015
0.917	0.000123
0.937	0.000101
0.957	8.28e-05
0.977	6.79e-05
0.997	5.57e-05
1	5.38e-05


==> plots/+data/2_Inputs-4.tsv <==
0	0.939
3.92e-08	0.939
7.84e-08	0.939
1.18e-07	0.939
3.97e-07	0.939
6.77e-07	0.939
9.02e-07	0.938
1.13e-06	0.938
1.35e-06	0.938
1.58e-06	0.938
1.93e-06	0.938
2.28e-06	0.938
2.64e-06	0.937
2.99e-06	0.937
3.34e-06	0.937
3.87e-06	0.937
4.4e-06	0.936
4.93e-06	0.936
5.46e-06	0.936
5.99e-06	0.936
6.76e-06	0.935
7.53e-06	0.935
8.31e-06	0.935
9.08e-06	0.935
9.86e-06	0.934
1.11e-05	0.934
1.23e-05	0.934
1.35e-05	0.934
1.47e-05	0.933
1.59e-05	0.933
1.76e-05	0.933
1.93e-05	0.932
2.1e-05	0.932
2.27e-05	0.932
2.44e-05	0.931
2.68e-05	0.931
2.91e-05	0.931
3.15e-05	0.93
3.38e-05	0.93
3.62e-05	0.93
3.96e-05	0.929
4.3e-05	0.929
4.64e-05	0.928
4.98e-05	0.928
5.32e-05	0.927
5.82e-05	0.927
6.31e-05	0.926
6.81e-05	0.926
7.31e-05	0.925
7.81e-05	0.925
8.52e-05	0.924
9.24e-05	0.924
9.95e-05	0.923
0.000107	0.922
0.000114	0.922
0.000124	0.921
0.000134	0.92
0.000144	0.92
0.000154	0.919
0.000164	0.918
0.000178	0.917
0.000192	0.917
0.000206	0.916
0.00022	0.915
0.000234	0.914
0.000253	0.913
0.000273	0.912
0.000292	0.912
0.000311	0.911
0.00033	0.91
0.000357	0.909
0.000383	0.908
0.000409	0.907
0.000435	0.906
0.000461	0.905
0.000496	0.904
0.000532	0.903
0.000567	0.902
0.000602	0.901
0.000637	0.9
0.000684	0.899
0.000731	0.897
0.000778	0.896
0.000825	0.895
0.000872	0.894
0.000934	0.893
0.000995	0.892
0.00106	0.891
0.00112	0.89
0.00118	0.889
0.00126	0.888
0.00134	0.887
0.00142	0.886
0.0015	0.885
0.00159	0.884
0.00169	0.883
0.0018	0.882
0.0019	0.882
0.002	0.881
0.00211	0.88
0.00224	0.88
0.00238	0.879
0.00251	0.879
0.00265	0.878
0.00278	0.878
0.00296	0.878
0.00313	0.877
0.0033	0.877
0.00347	0.877
0.00364	0.878
0.00386	0.878
0.00408	0.878
0.0043	0.879
0.00452	0.879
0.00474	0.88
0.00495	0.881
0.00532	0.882
0.00569	0.884
0.00606	0.885
0.00643	0.887
0.0068	0.889
0.00717	0.891
0.00766	0.894
0.00815	0.896
0.00865	0.899
0.00914	0.902
0.00963	0.905
0.0101	0.908
0.0108	0.911
0.0115	0.915
0.0121	0.919
0.0128	0.922
0.0135	0.925
0.0142	0.928
0.0151	0.932
0.0159	0.936
0.0168	0.939
0.0177	0.942
0.0186	0.945
0.0195	0.947
0.0207	0.949
0.0219	0.951
0.0231	0.953
0.0242	0.954
0.0254	0.955
0.0266	0.955
0.0281	0.954
0.0297	0.953
0.0312	0.952
0.0327	0.949
0.0343	0.947
0.0358	0.943
0.0377	0.939
0.0396	0.934
0.0414	0.928
0.0433	0.922
0.0452	0.915
0.047	0.908
0.0494	0.899
0.0517	0.89
0.054	0.88
0.0564	0.869
0.0587	0.858
0.0611	0.847
0.0641	0.833
0.0671	0.818
0.0702	0.803
0.0732	0.788
0.0763	0.772
0.0793	0.757
0.0834	0.736
0.0875	0.716
0.0916	0.695
0.0957	0.675
0.0998	0.654
0.104	0.635
0.109	0.609
0.115	0.584
0.12	0.56
0.125	0.537
0.131	0.514
0.136	0.492
0.143	0.464
0.15	0.438
0.157	0.413
0.164	0.389
0.171	0.367
0.178	0.345
0.187	0.319
0.196	0.294
0.205	0.271
0.214	0.25
0.223	0.23
0.232	0.212
0.243	0.191
0.255	0.172
0.266	0.154
0.278	0.139
0.289	0.125
0.301	0.112
0.315	0.0976
0.33	0.0851
0.345	0.0742
0.359	0.0647
0.374	0.0564
0.388	0.0491
0.406	0.0414
0.424	0.0349
0.442	0.0294
0.46	0.0247
0.479	0.0208
0.497	0.0175
0.517	0.0145
0.537	0.012
0.557	0.00988
0.577	0.00816
0.597	0.00674
0.617	0.00556
0.637	0.00459
0.657	0.00379
0.677	0.00313
0.697	0.00258
0.717	0.00213
0.737	0.00176
0.757	0.00145
0.777	0.0012
0.797	0.00099
0.817	0.000817
0.837	0.000674
0.857	0.000556
0.877	0.000459
0.897	0.000378
0.917	0.000312
0.937	0.000257
0.957	0.000212
0.977	0.000175
0.997	0.000144
1	0.00014


==> plots/+data/2_Inputs-5.tsv <==
0	-1.31
3.92e-08	-1.31
7.84e-08	-1.31
1.18e-07	-1.31
3.97e-07	-1.31
6.77e-07	-1.31
9.02e-07	-1.31
1.13e-06	-1.31
1.35e-06	-1.31
1.58e-06	-1.31
1.93e-06	-1.31
2.28e-06	-1.31
2.64e-06	-1.31
2.99e-06	-1.31
3.34e-06	-1.31
3.87e-06	-1.31
4.4e-06	-1.31
4.93e-06	-1.3
5.46e-06	-1.3
5.99e-06	-1.3
6.76e-06	-1.3
7.53e-06	-1.3
8.31e-06	-1.3
9.08e-06	-1.3
9.86e-06	-1.3
1.11e-05	-1.3
1.23e-05	-1.3
1.35e-05	-1.3
1.47e-05	-1.3
1.59e-05	-1.3
1.76e-05	-1.3
1.93e-05	-1.3
2.1e-05	-1.3
2.27e-05	-1.3
2.44e-05	-1.29
2.68e-05	-1.29
2.91e-05	-1.29
3.15e-05	-1.29
3.38e-05	-1.29
3.62e-05	-1.29
3.96e-05	-1.29
4.3e-05	-1.29
4.64e-05	-1.29
4.98e-05	-1.29
5.32e-05	-1.29
5.82e-05	-1.29
6.31e-05	-1.28
6.81e-05	-1.28
7.31e-05	-1.28
7.81e-05	-1.28
8.52e-05	-1.28
9.24e-05	-1.28
9.95e-05	-1.28
0.000107	-1.28
0.000114	-1.28
0.000124	-1.27
0.000134	-1.27
0.000144	-1.27
0.000154	-1.27
0.000164	-1.27
0.000178	-1.27
0.000192	-1.27
0.000206	-1.27
0.00022	-1.26
0.000234	-1.26
0.000253	-1.26
0.000273	-1.26
0.000292	-1.26
0.000311	-1.26
0.00033	-1.26
0.000357	-1.25
0.000383	-1.25
0.000409	-1.25
0.000435	-1.25
0.000461	-1.25
0.000496	-1.25
0.000532	-1.24
0.000567	-1.24
0.000602	-1.24
0.000637	-1.24
0.000684	-1.24
0.000731	-1.24
0.000778	-1.24
0.000825	-1.23
0.000872	-1.23
0.000934	-1.23
0.000995	-1.23
0.00106	-1.23
0.00112	-1.23
0.00118	-1.23
0.00126	-1.23
0.00134	-1.23
0.00142	-1.23
0.0015	-1.23
0.00159	-1.23
0.00169	-1.23
0.0018	-1.23
0.0019	-1.23
0.002	-1.23
0.00211	-1.23
0.00224	-1.23
0.00238	-1.23
0.00251	-1.23
0.00265	-1.23
0.00278	-1.23
0.00296	-1.23
0.00313	-1.23
0.0033	-1.23
0.00347	-1.24
0.00364	-1.24
0.00386	-1.24
0.00408	-1.24
0.0043	-1.24
0.00452	-1.25
0.00474	-1.25
0.00495	-1.25
0.00532	-1.25
0.00569	-1.26
0.00606	-1.26
0.00643	-1.26
0.0068	-1.27
0.00717	-1.27
0.00766	-1.27
0.00815	-1.27
0.00865	-1.28
0.00914	-1.28
0.00963	-1.28
0.0101	-1.28
0.0108	-1.28
0.0115	-1.28
0.0121	-1.28
0.0128	-1.28
0.0135	-1.28
0.0142	-1.27
0.0151	-1.27
0.0159	-1.26
0.0168	-1.26
0.0177	-1.25
0.0186	-1.24
0.0195	-1.24
0.0207	-1.23
0.0219	-1.21
0.0231	-1.2
0.0242	-1.19
0.0254	-1.18
0.0266	-1.16
0.0281	-1.15
0.0297	-1.13
0.0312	-1.11
0.0327	-1.09
0.0343	-1.07
0.0358	-1.06
0.0377	-1.03
0.0396	-1.01
0.0414	-0.993
0.0433	-0.972
0.0452	-0.952
0.047	-0.932
0.0494	-0.907
0.0517	-0.883
0.054	-0.86
0.0564	-0.837
0.0587	-0.815
0.0611	-0.794
0.0641	-0.767
0.0671	-0.742
0.0702	-0.717
0.0732	-0.693
0.0763	-0.67
0.0793	-0.648
0.0834	-0.62
0.0875	-0.593
0.0916	-0.567
0.0957	-0.543
0.0998	-0.519
0.104	-0.497
0.109	-0.47
0.115	-0.444
0.12	-0.42
0.125	-0.397
0.131	-0.376
0.136	-0.356
0.143	-0.331
0.15	-0.309
0.157	-0.287
0.164	-0.268
0.171	-0.25
0.178	-0.233
0.187	-0.212
0.196	-0.194
0.205	-0.177
0.214	-0.162
0.223	-0.147
0.232	-0.135
0.243	-0.12
0.255	-0.107
0.266	-0.0954
0.278	-0.085
0.289	-0.0758
0.301	-0.0676
0.315	-0.0585
0.33	-0.0506
0.345	-0.0438
0.359	-0.0379
0.374	-0.0328
0.388	-0.0283
0.406	-0.0237
0.424	-0.0198
0.442	-0.0165
0.46	-0.0138
0.479	-0.0115
0.497	-0.00965
0.517	-0.00791
0.537	-0.00648
0.557	-0.00531
0.577	-0.00436
0.597	-0.00357
0.617	-0.00293
0.637	-0.0024
0.657	-0.00197
0.677	-0.00161
0.697	-0.00132
0.717	-0.00108
0.737	-0.000888
0.757	-0.000728
0.777	-0.000597
0.797	-0.00049
0.817	-0.000401
0.837	-0.000329
0.857	-0.00027
0.877	-0.000221
0.897	-0.000181
0.917	-0.000149
0.937	-0.000122
0.957	-9.99e-05
0.977	-8.19e-05
0.997	-6.72e-05
1	-6.49e-05


==> plots/+data/2_Inputs-6.tsv <==
0	-4.29
3.92e-08	-4.28
7.84e-08	-4.28
1.18e-07	-4.28
3.97e-07	-4.28
6.77e-07	-4.28
9.02e-07	-4.28
1.13e-06	-4.28
1.35e-06	-4.28
1.58e-06	-4.27
1.93e-06	-4.27
2.28e-06	-4.27
2.64e-06	-4.27
2.99e-06	-4.27
3.34e-06	-4.26
3.87e-06	-4.26
4.4e-06	-4.26
4.93e-06	-4.26
5.46e-06	-4.25
5.99e-06	-4.25
6.76e-06	-4.25
7.53e-06	-4.24
8.31e-06	-4.24
9.08e-06	-4.24
9.86e-06	-4.24
1.11e-05	-4.23
1.23e-05	-4.23
1.35e-05	-4.23
1.47e-05	-4.22
1.59e-05	-4.22
1.76e-05	-4.22
1.93e-05	-4.21
2.1e-05	-4.21
2.27e-05	-4.2
2.44e-05	-4.2
2.68e-05	-4.2
2.91e-05	-4.19
3.15e-05	-4.19
3.38e-05	-4.19
3.62e-05	-4.18
3.96e-05	-4.18
4.3e-05	-4.17
4.64e-05	-4.17
4.98e-05	-4.16
5.32e-05	-4.16
5.82e-05	-4.15
6.31e-05	-4.15
6.81e-05	-4.14
7.31e-05	-4.14
7.81e-05	-4.13
8.52e-05	-4.12
9.24e-05	-4.12
9.95e-05	-4.11
0.000107	-4.1
0.000114	-4.1
0.000124	-4.09
0.000134	-4.08
0.000144	-4.08
0.000154	-4.07
0.000164	-4.06
0.000178	-4.05
0.000192	-4.04
0.000206	-4.03
0.00022	-4.03
0.000234	-4.02
0.000253	-4.01
0.000273	-4
0.000292	-3.99
0.000311	-3.98
0.00033	-3.97
0.000357	-3.96
0.000383	-3.95
0.000409	-3.93
0.000435	-3.92
0.000461	-3.91
0.000496	-3.9
0.000532	-3.89
0.000567	-3.87
0.000602	-3.86
0.000637	-3.85
0.000684	-3.84
0.000731	-3.82
0.000778	-3.81
0.000825	-3.79
0.000872	-3.78
0.000934	-3.76
0.000995	-3.75
0.00106	-3.73
0.00112	-3.72
0.00118	-3.7
0.00126	-3.69
0.00134	-3.67
0.00142	-3.65
0.0015	-3.64
0.00159	-3.62
0.00169	-3.6
0.0018	-3.58
0.0019	-3.56
0.002	-3.55
0.00211	-3.53
0.00224	-3.51
0.00238	-3.49
0.00251	-3.47
0.00265	-3.45
0.00278	-3.43
0.00296	-3.41
0.00313	-3.39
0.0033	-3.37
0.00347	-3.35
0.00364	-3.33
0.00386	-3.31
0.00408	-3.29
0.0043	-3.27
0.00452	-3.25
0.00474	-3.23
0.00495	-3.21
0.00532	-3.18
0.00569	-3.15
0.00606	-3.13
0.00643	-3.1
0.0068	-3.08
0.00717	-3.05
0.00766	-3.03
0.00815	-3
0.00865	-2.97
0.00914	-2.95
0.00963	-2.92
0.0101	-2.9
0.0108	-2.87
0.0115	-2.84
0.0121	-2.82
0.0128	-2.79
0.0135	-2.77
0.0142	-2.74
0.0151	-2.71
0.0159	-2.69
0.0168	-2.66
0.0177	-2.63
0.0186	-2.6
0.0195	-2.58
0.0207	-2.55
0.0219	-2.51
0.0231	-2.48
0.0242	-2.45
0.0254	-2.42
0.0266	-2.39
0.0281	-2.35
0.0297	-2.31
0.0312	-2.28
0.0327	-2.24
0.0343	-2.2
0.0358	-2.17
0.0377	-2.13
0.0396	-2.08
0.0414	-2.04
0.0433	-2
0.0452	-1.96
0.047	-1.92
0.0494	-1.87
0.0517	-1.83
0.054	-1.78
0.0564	-1.73
0.0587	-1.69
0.0611	-1.65
0.0641	-1.59
0.0671	-1.54
0.0702	-1.49
0.0732	-1.44
0.0763	-1.39
0.0793	-1.34
0.0834	-1.28
0.0875	-1.22
0.0916	-1.17
0.0957	-1.12
0.0998	-1.07
0.104	-1.02
0.109	-0.963
0.115	-0.909
0.12	-0.858
0.125	-0.81
0.131	-0.765
0.136	-0.723
0.143	-0.672
0.15	-0.624
0.157	-0.581
0.164	-0.54
0.171	-0.503
0.178	-0.468
0.187	-0.427
0.196	-0.389
0.205	-0.355
0.214	-0.324
0.223	-0.296
0.232	-0.271
0.243	-0.242
0.255	-0.216
0.266	-0.193
0.278	-0.172
0.289	-0.154
0.301	-0.138
0.315	-0.119
0.33	-0.104
0.345	-0.0901
0.359	-0.0783
0.374	-0.068
0.388	-0.0591
0.406	-0.0497
0.424	-0.0418
0.442	-0.0351
0.46	-0.0295
0.479	-0.0248
0.497	-0.0209
0.517	-0.0172
0.537	-0.0142
0.557	-0.0117
0.577	-0.00969
0.597	-0.008
0.617	-0.0066
0.637	-0.00545
0.657	-0.0045
0.677	-0.00371
0.697	-0.00306
0.717	-0.00253
0.737	-0.00209
0.757	-0.00172
0.777	-0.00142
0.797	-0.00117
0.817	-0.000966
0.837	-0.000797
0.857	-0.000657
0.877	-0.000542
0.897	-0.000447
0.917	-0.000369
0.937	-0.000304
0.957	-0.000251
0.977	-0.000207
0.997	-0.000171
1	-0.000165


==> plots/+data/3_Inputs-1.tsv <==
0	0.0924
2.95e-08	0.0924
5.89e-08	0.0924
8.84e-08	0.0924
3.04e-07	0.0924
5.2e-07	0.0924
7.36e-07	0.0924
9.52e-07	0.0924
1.37e-06	0.0924
1.8e-06	0.0924
2.22e-06	0.0924
2.64e-06	0.0924
3.07e-06	0.0924
3.49e-06	0.0924
3.92e-06	0.0923
4.35e-06	0.0923
4.78e-06	0.0923
5.21e-06	0.0923
5.82e-06	0.0923
6.43e-06	0.0923
7.05e-06	0.0923
7.66e-06	0.0923
8.27e-06	0.0923
9.17e-06	0.0923
1.01e-05	0.0923
1.1e-05	0.0923
1.19e-05	0.0923
1.28e-05	0.0923
1.41e-05	0.0923
1.54e-05	0.0923
1.67e-05	0.0924
1.8e-05	0.0924
1.93e-05	0.0924
2.1e-05	0.0924
2.27e-05	0.0924
2.44e-05	0.0924
2.61e-05	0.0924
2.78e-05	0.0924
3.01e-05	0.0924
3.24e-05	0.0924
3.47e-05	0.0925
3.71e-05	0.0925
3.94e-05	0.0925
4.26e-05	0.0925
4.59e-05	0.0925
4.91e-05	0.0926
5.23e-05	0.0926
5.56e-05	0.0926
6.01e-05	0.0927
6.47e-05	0.0927
6.92e-05	0.0927
7.38e-05	0.0928
7.83e-05	0.0928
8.46e-05	0.0929
9.08e-05	0.0929
9.71e-05	0.093
0.000103	0.0931
0.00011	0.0931
0.000118	0.0932
0.000127	0.0933
0.000135	0.0934
0.000144	0.0935
0.000152	0.0936
0.000164	0.0937
0.000175	0.0939
0.000187	0.094
0.000198	0.0941
0.000209	0.0943
0.000225	0.0945
0.00024	0.0947
0.000255	0.0948
0.00027	0.095
0.000286	0.0952
0.000306	0.0955
0.000326	0.0958
0.000346	0.096
0.000366	0.0963
0.000386	0.0966
0.000412	0.097
0.000439	0.0973
0.000465	0.0977
0.000491	0.0981
0.000518	0.0985
0.000552	0.099
0.000586	0.0995
0.00062	0.1
0.000654	0.101
0.000688	0.101
0.000732	0.102
0.000776	0.102
0.00082	0.103
0.000864	0.104
0.000908	0.104
0.000964	0.105
0.00102	0.106
0.00108	0.107
0.00113	0.108
0.00119	0.109
0.00126	0.11
0.00133	0.111
0.0014	0.113
0.00147	0.114
0.00154	0.115
0.00162	0.116
0.00174	0.118
0.00186	0.12
0.00198	0.122
0.0021	0.124
0.00222	0.126
0.00234	0.129
0.0025	0.131
0.00267	0.134
0.00283	0.137
0.003	0.14
0.00316	0.143
0.00333	0.145
0.00355	0.149
0.00378	0.153
0.004	0.156
0.00422	0.16
0.00445	0.164
0.00467	0.167
0.00498	0.172
0.00528	0.177
0.00559	0.182
0.00589	0.186
0.0062	0.191
0.0065	0.195
0.00691	0.201
0.00732	0.206
0.00773	0.212
0.00814	0.217
0.00855	0.222
0.00896	0.227
0.00951	0.233
0.0101	0.239
0.0106	0.245
0.0111	0.251
0.0117	0.256
0.0122	0.261
0.013	0.267
0.0137	0.273
0.0144	0.279
0.0151	0.284
0.0158	0.289
0.0165	0.294
0.0175	0.299
0.0184	0.304
0.0193	0.309
0.0203	0.313
0.0212	0.317
0.0221	0.32
0.0234	0.324
0.0246	0.328
0.0258	0.331
0.027	0.333
0.0282	0.336
0.0294	0.338
0.031	0.339
0.0325	0.341
0.0341	0.342
0.0357	0.342
0.0372	0.343
0.0388	0.342
0.0409	0.342
0.0429	0.341
0.045	0.339
0.047	0.337
0.0491	0.335
0.0512	0.332
0.0537	0.329
0.0563	0.325
0.0588	0.321
0.0614	0.317
0.064	0.312
0.0665	0.308
0.0698	0.301
0.0731	0.295
0.0764	0.289
0.0797	0.282
0.083	0.275
0.0863	0.269
0.0906	0.26
0.0949	0.251
0.0992	0.243
0.104	0.234
0.108	0.226
0.112	0.218
0.118	0.207
0.123	0.197
0.129	0.188
0.134	0.179
0.14	0.17
0.145	0.161
0.152	0.152
0.159	0.142
0.166	0.133
0.173	0.125
0.18	0.117
0.186	0.11
0.195	0.101
0.203	0.0935
0.211	0.0862
0.219	0.0796
0.228	0.0734
0.236	0.0677
0.246	0.0613
0.256	0.0554
0.266	0.0502
0.276	0.0454
0.287	0.041
0.297	0.0371
0.31	0.0326
0.323	0.0287
0.336	0.0252
0.349	0.0222
0.361	0.0195
0.374	0.0171
0.392	0.0144
0.409	0.0122
0.426	0.0103
0.443	0.00864
0.46	0.00728
0.478	0.00614
0.498	0.00503
0.518	0.00412
0.538	0.00338
0.558	0.00277
0.578	0.00227
0.598	0.00186
0.618	0.00152
0.638	0.00125
0.658	0.00102
0.678	0.000836
0.698	0.000685
0.718	0.000561
0.738	0.00046
0.758	0.000376
0.778	0.000308
0.798	0.000253
0.818	0.000207
0.838	0.00017
0.858	0.000139
0.878	0.000114
0.898	9.32e-05
0.918	7.63e-05
0.938	6.25e-05
0.958	5.12e-05
0.978	4.2e-05
0.998	3.44e-05
1	3.36e-05


==> plots/+data/3_Inputs-2.tsv <==
0	0.125
2.95e-08	0.125
5.89e-08	0.125
8.84e-08	0.125
3.04e-07	0.125
5.2e-07	0.125
7.36e-07	0.125
9.52e-07	0.125
1.37e-06	0.125
1.8e-06	0.125
2.22e-06	0.125
2.64e-06	0.125
3.07e-06	0.125
3.49e-06	0.125
3.92e-06	0.125
4.35e-06	0.125
4.78e-06	0.125
5.21e-06	0.125
5.82e-06	0.125
6.43e-06	0.125
7.05e-06	0.125
7.66e-06	0.125
8.27e-06	0.125
9.17e-06	0.125
1.01e-05	0.125
1.1e-05	0.125
1.19e-05	0.125
1.28e-05	0.125
1.41e-05	0.125
1.54e-05	0.125
1.67e-05	0.125
1.8e-05	0.125
1.93e-05	0.125
2.1e-05	0.125
2.27e-05	0.125
2.44e-05	0.125
2.61e-05	0.125
2.78e-05	0.125
3.01e-05	0.125
3.24e-05	0.125
3.47e-05	0.125
3.71e-05	0.125
3.94e-05	0.125
4.26e-05	0.125
4.59e-05	0.125
4.91e-05	0.125
5.23e-05	0.125
5.56e-05	0.125
6.01e-05	0.125
6.47e-05	0.125
6.92e-05	0.125
7.38e-05	0.125
7.83e-05	0.125
8.46e-05	0.125
9.08e-05	0.125
9.71e-05	0.125
0.000103	0.126
0.00011	0.126
0.000118	0.126
0.000127	0.126
0.000135	0.126
0.000144	0.126
0.000152	0.126
0.000164	0.126
0.000175	0.126
0.000187	0.126
0.000198	0.126
0.000209	0.127
0.000225	0.127
0.00024	0.127
0.000255	0.127
0.00027	0.127
0.000286	0.127
0.000306	0.128
0.000326	0.128
0.000346	0.128
0.000366	0.128
0.000386	0.129
0.000412	0.129
0.000439	0.129
0.000465	0.129
0.000491	0.13
0.000518	0.13
0.000552	0.131
0.000586	0.131
0.00062	0.132
0.000654	0.132
0.000688	0.132
0.000732	0.133
0.000776	0.134
0.00082	0.134
0.000864	0.135
0.000908	0.136
0.000964	0.136
0.00102	0.137
0.00108	0.138
0.00113	0.139
0.00119	0.14
0.00126	0.141
0.00133	0.142
0.0014	0.143
0.00147	0.144
0.00154	0.145
0.00162	0.146
0.00174	0.148
0.00186	0.15
0.00198	0.152
0.0021	0.154
0.00222	0.156
0.00234	0.158
0.0025	0.16
0.00267	0.163
0.00283	0.166
0.003	0.168
0.00316	0.171
0.00333	0.174
0.00355	0.177
0.00378	0.181
0.004	0.185
0.00422	0.188
0.00445	0.192
0.00467	0.196
0.00498	0.201
0.00528	0.205
0.00559	0.21
0.00589	0.215
0.0062	0.22
0.0065	0.224
0.00691	0.23
0.00732	0.237
0.00773	0.243
0.00814	0.248
0.00855	0.254
0.00896	0.26
0.00951	0.267
0.0101	0.275
0.0106	0.282
0.0111	0.288
0.0117	0.295
0.0122	0.302
0.013	0.31
0.0137	0.318
0.0144	0.326
0.0151	0.333
0.0158	0.34
0.0165	0.347
0.0175	0.356
0.0184	0.364
0.0193	0.372
0.0203	0.379
0.0212	0.386
0.0221	0.392
0.0234	0.4
0.0246	0.408
0.0258	0.415
0.027	0.421
0.0282	0.427
0.0294	0.432
0.031	0.439
0.0325	0.445
0.0341	0.45
0.0357	0.454
0.0372	0.459
0.0388	0.462
0.0409	0.466
0.0429	0.469
0.045	0.472
0.047	0.474
0.0491	0.475
0.0512	0.476
0.0537	0.476
0.0563	0.476
0.0588	0.475
0.0614	0.473
0.064	0.471
0.0665	0.468
0.0698	0.464
0.0731	0.46
0.0764	0.455
0.0797	0.449
0.083	0.443
0.0863	0.437
0.0906	0.428
0.0949	0.419
0.0992	0.409
0.104	0.399
0.108	0.389
0.112	0.379
0.118	0.366
0.123	0.352
0.129	0.339
0.134	0.326
0.14	0.313
0.145	0.301
0.152	0.286
0.159	0.271
0.166	0.257
0.173	0.243
0.18	0.23
0.186	0.217
0.195	0.203
0.203	0.189
0.211	0.176
0.219	0.164
0.228	0.152
0.236	0.142
0.246	0.129
0.256	0.118
0.266	0.108
0.276	0.098
0.287	0.0893
0.297	0.0813
0.31	0.0721
0.323	0.0639
0.336	0.0566
0.349	0.0501
0.361	0.0443
0.374	0.0392
0.392	0.0333
0.409	0.0283
0.426	0.024
0.443	0.0204
0.46	0.0173
0.478	0.0147
0.498	0.0121
0.518	0.00999
0.538	0.00824
0.558	0.0068
0.578	0.00561
0.598	0.00463
0.618	0.00382
0.638	0.00315
0.658	0.00259
0.678	0.00214
0.698	0.00176
0.718	0.00145
0.738	0.0012
0.758	0.000988
0.778	0.000814
0.798	0.000671
0.818	0.000553
0.838	0.000456
0.858	0.000375
0.878	0.000309
0.898	0.000255
0.918	0.00021
0.938	0.000173
0.958	0.000142
0.978	0.000117
0.998	9.67e-05
1	9.44e-05


==> plots/+data/3_Inputs-3.tsv <==
0	-2.32
2.95e-08	-2.32
5.89e-08	-2.32
8.84e-08	-2.32
3.04e-07	-2.32
5.2e-07	-2.32
7.36e-07	-2.32
9.52e-07	-2.32
1.37e-06	-2.32
1.8e-06	-2.31
2.22e-06	-2.31
2.64e-06	-2.31
3.07e-06	-2.31
3.49e-06	-2.31
3.92e-06	-2.31
4.35e-06	-2.31
4.78e-06	-2.31
5.21e-06	-2.31
5.82e-06	-2.31
6.43e-06	-2.3
7.05e-06	-2.3
7.66e-06	-2.3
8.27e-06	-2.3
9.17e-06	-2.3
1.01e-05	-2.3
1.1e-05	-2.3
1.19e-05	-2.3
1.28e-05	-2.3
1.41e-05	-2.29
1.54e-05	-2.29
1.67e-05	-2.29
1.8e-05	-2.29
1.93e-05	-2.29
2.1e-05	-2.29
2.27e-05	-2.29
2.44e-05	-2.28
2.61e-05	-2.28
2.78e-05	-2.28
3.01e-05	-2.28
3.24e-05	-2.28
3.47e-05	-2.28
3.71e-05	-2.28
3.94e-05	-2.27
4.26e-05	-2.27
4.59e-05	-2.27
4.91e-05	-2.27
5.23e-05	-2.27
5.56e-05	-2.26
6.01e-05	-2.26
6.47e-05	-2.26
6.92e-05	-2.26
7.38e-05	-2.26
7.83e-05	-2.25
8.46e-05	-2.25
9.08e-05	-2.25
9.71e-05	-2.25
0.000103	-2.24
0.00011	-2.24
0.000118	-2.24
0.000127	-2.24
0.000135	-2.23
0.000144	-2.23
0.000152	-2.23
0.000164	-2.22
0.000175	-2.22
0.000187	-2.22
0.000198	-2.21
0.000209	-2.21
0.000225	-2.21
0.00024	-2.2
0.000255	-2.2
0.00027	-2.2
0.000286	-2.19
0.000306	-2.19
0.000326	-2.19
0.000346	-2.18
0.000366	-2.18
0.000386	-2.17
0.000412	-2.17
0.000439	-2.17
0.000465	-2.16
0.000491	-2.16
0.000518	-2.15
0.000552	-2.15
0.000586	-2.14
0.00062	-2.14
0.000654	-2.14
0.000688	-2.13
0.000732	-2.13
0.000776	-2.12
0.00082	-2.12
0.000864	-2.11
0.000908	-2.11
0.000964	-2.1
0.00102	-2.1
0.00108	-2.09
0.00113	-2.09
0.00119	-2.09
0.00126	-2.08
0.00133	-2.08
0.0014	-2.07
0.00147	-2.07
0.00154	-2.06
0.00162	-2.06
0.00174	-2.05
0.00186	-2.05
0.00198	-2.04
0.0021	-2.04
0.00222	-2.03
0.00234	-2.03
0.0025	-2.02
0.00267	-2.02
0.00283	-2.01
0.003	-2.01
0.00316	-2
0.00333	-2
0.00355	-1.99
0.00378	-1.99
0.004	-1.98
0.00422	-1.98
0.00445	-1.97
0.00467	-1.97
0.00498	-1.97
0.00528	-1.96
0.00559	-1.96
0.00589	-1.95
0.0062	-1.95
0.0065	-1.94
0.00691	-1.94
0.00732	-1.93
0.00773	-1.92
0.00814	-1.92
0.00855	-1.91
0.00896	-1.91
0.00951	-1.9
0.0101	-1.89
0.0106	-1.88
0.0111	-1.87
0.0117	-1.86
0.0122	-1.85
0.013	-1.84
0.0137	-1.82
0.0144	-1.81
0.0151	-1.8
0.0158	-1.78
0.0165	-1.77
0.0175	-1.75
0.0184	-1.73
0.0193	-1.71
0.0203	-1.69
0.0212	-1.67
0.0221	-1.65
0.0234	-1.62
0.0246	-1.6
0.0258	-1.57
0.027	-1.55
0.0282	-1.52
0.0294	-1.5
0.031	-1.46
0.0325	-1.43
0.0341	-1.4
0.0357	-1.37
0.0372	-1.34
0.0388	-1.31
0.0409	-1.28
0.0429	-1.24
0.045	-1.21
0.047	-1.17
0.0491	-1.14
0.0512	-1.11
0.0537	-1.07
0.0563	-1.04
0.0588	-1
0.0614	-0.968
0.064	-0.936
0.0665	-0.906
0.0698	-0.868
0.0731	-0.833
0.0764	-0.799
0.0797	-0.768
0.083	-0.737
0.0863	-0.709
0.0906	-0.673
0.0949	-0.639
0.0992	-0.608
0.104	-0.578
0.108	-0.55
0.112	-0.524
0.118	-0.492
0.123	-0.463
0.129	-0.435
0.134	-0.409
0.14	-0.385
0.145	-0.363
0.152	-0.338
0.159	-0.314
0.166	-0.292
0.173	-0.272
0.18	-0.253
0.186	-0.236
0.195	-0.217
0.203	-0.199
0.211	-0.183
0.219	-0.168
0.228	-0.154
0.236	-0.142
0.246	-0.128
0.256	-0.115
0.266	-0.104
0.276	-0.0937
0.287	-0.0846
0.297	-0.0763
0.31	-0.0669
0.323	-0.0587
0.336	-0.0515
0.349	-0.0452
0.361	-0.0397
0.374	-0.0348
0.392	-0.0293
0.409	-0.0246
0.426	-0.0207
0.443	-0.0174
0.46	-0.0146
0.478	-0.0123
0.498	-0.0101
0.518	-0.00824
0.538	-0.00674
0.558	-0.00551
0.578	-0.0045
0.598	-0.00368
0.618	-0.00301
0.638	-0.00246
0.658	-0.00202
0.678	-0.00165
0.698	-0.00135
0.718	-0.0011
0.738	-0.000902
0.758	-0.000738
0.778	-0.000603
0.798	-0.000493
0.818	-0.000404
0.838	-0.00033
0.858	-0.00027
0.878	-0.000221
0.898	-0.000181
0.918	-0.000148
0.938	-0.000121
0.958	-9.88e-05
0.978	-8.08e-05
0.998	-6.61e-05
1	-6.45e-05


==> plots/+data/3_Inputs-4.tsv <==
0	-7.67
2.95e-08	-7.67
5.89e-08	-7.67
8.84e-08	-7.67
3.04e-07	-7.67
5.2e-07	-7.66
7.36e-07	-7.66
9.52e-07	-7.66
1.37e-06	-7.65
1.8e-06	-7.65
2.22e-06	-7.64
2.64e-06	-7.63
3.07e-06	-7.63
3.49e-06	-7.62
3.92e-06	-7.62
4.35e-06	-7.61
4.78e-06	-7.61
5.21e-06	-7.61
5.82e-06	-7.6
6.43e-06	-7.59
7.05e-06	-7.59
7.66e-06	-7.58
8.27e-06	-7.58
9.17e-06	-7.57
1.01e-05	-7.57
1.1e-05	-7.56
1.19e-05	-7.55
1.28e-05	-7.55
1.41e-05	-7.54
1.54e-05	-7.53
1.67e-05	-7.53
1.8e-05	-7.52
1.93e-05	-7.51
2.1e-05	-7.5
2.27e-05	-7.5
2.44e-05	-7.49
2.61e-05	-7.48
2.78e-05	-7.48
3.01e-05	-7.47
3.24e-05	-7.46
3.47e-05	-7.45
3.71e-05	-7.44
3.94e-05	-7.44
4.26e-05	-7.43
4.59e-05	-7.42
4.91e-05	-7.41
5.23e-05	-7.4
5.56e-05	-7.39
6.01e-05	-7.38
6.47e-05	-7.37
6.92e-05	-7.36
7.38e-05	-7.35
7.83e-05	-7.34
8.46e-05	-7.32
9.08e-05	-7.31
9.71e-05	-7.3
0.000103	-7.29
0.00011	-7.27
0.000118	-7.26
0.000127	-7.24
0.000135	-7.23
0.000144	-7.22
0.000152	-7.2
0.000164	-7.19
0.000175	-7.17
0.000187	-7.15
0.000198	-7.14
0.000209	-7.12
0.000225	-7.1
0.00024	-7.08
0.000255	-7.07
0.00027	-7.05
0.000286	-7.03
0.000306	-7.01
0.000326	-6.99
0.000346	-6.97
0.000366	-6.95
0.000386	-6.93
0.000412	-6.91
0.000439	-6.88
0.000465	-6.86
0.000491	-6.84
0.000518	-6.82
0.000552	-6.79
0.000586	-6.76
0.00062	-6.74
0.000654	-6.71
0.000688	-6.69
0.000732	-6.66
0.000776	-6.63
0.00082	-6.6
0.000864	-6.58
0.000908	-6.55
0.000964	-6.52
0.00102	-6.49
0.00108	-6.46
0.00113	-6.43
0.00119	-6.4
0.00126	-6.37
0.00133	-6.33
0.0014	-6.3
0.00147	-6.27
0.00154	-6.24
0.00162	-6.21
0.00174	-6.16
0.00186	-6.11
0.00198	-6.07
0.0021	-6.02
0.00222	-5.98
0.00234	-5.94
0.0025	-5.89
0.00267	-5.84
0.00283	-5.79
0.003	-5.74
0.00316	-5.7
0.00333	-5.65
0.00355	-5.59
0.00378	-5.54
0.004	-5.49
0.00422	-5.44
0.00445	-5.39
0.00467	-5.34
0.00498	-5.28
0.00528	-5.22
0.00559	-5.17
0.00589	-5.11
0.0062	-5.06
0.0065	-5.01
0.00691	-4.95
0.00732	-4.89
0.00773	-4.83
0.00814	-4.78
0.00855	-4.72
0.00896	-4.67
0.00951	-4.61
0.0101	-4.54
0.0106	-4.48
0.0111	-4.43
0.0117	-4.37
0.0122	-4.32
0.013	-4.25
0.0137	-4.18
0.0144	-4.12
0.0151	-4.06
0.0158	-4.01
0.0165	-3.95
0.0175	-3.88
0.0184	-3.81
0.0193	-3.75
0.0203	-3.69
0.0212	-3.63
0.0221	-3.57
0.0234	-3.49
0.0246	-3.42
0.0258	-3.35
0.027	-3.29
0.0282	-3.22
0.0294	-3.16
0.031	-3.08
0.0325	-3
0.0341	-2.93
0.0357	-2.86
0.0372	-2.79
0.0388	-2.72
0.0409	-2.63
0.0429	-2.55
0.045	-2.47
0.047	-2.39
0.0491	-2.32
0.0512	-2.25
0.0537	-2.16
0.0563	-2.08
0.0588	-2
0.0614	-1.92
0.064	-1.85
0.0665	-1.78
0.0698	-1.7
0.0731	-1.62
0.0764	-1.54
0.0797	-1.47
0.083	-1.4
0.0863	-1.33
0.0906	-1.25
0.0949	-1.18
0.0992	-1.11
0.104	-1.04
0.108	-0.984
0.112	-0.928
0.118	-0.86
0.123	-0.798
0.129	-0.742
0.134	-0.689
0.14	-0.642
0.145	-0.597
0.152	-0.548
0.159	-0.503
0.166	-0.463
0.173	-0.426
0.18	-0.392
0.186	-0.362
0.195	-0.328
0.203	-0.298
0.211	-0.271
0.219	-0.247
0.228	-0.225
0.236	-0.206
0.246	-0.184
0.256	-0.165
0.266	-0.148
0.276	-0.133
0.287	-0.12
0.297	-0.108
0.31	-0.0942
0.323	-0.0825
0.336	-0.0723
0.349	-0.0634
0.361	-0.0557
0.374	-0.049
0.392	-0.0413
0.409	-0.0348
0.426	-0.0294
0.443	-0.0249
0.46	-0.021
0.478	-0.0178
0.498	-0.0146
0.518	-0.012
0.538	-0.00991
0.558	-0.00816
0.578	-0.00672
0.598	-0.00554
0.618	-0.00456
0.638	-0.00376
0.658	-0.0031
0.678	-0.00255
0.698	-0.0021
0.718	-0.00173
0.738	-0.00143
0.758	-0.00118
0.778	-0.000968
0.798	-0.000797
0.818	-0.000657
0.838	-0.000541
0.858	-0.000446
0.878	-0.000367
0.898	-0.000302
0.918	-0.000249
0.938	-0.000205
0.958	-0.000169
0.978	-0.000139
0.998	-0.000114
1	-0.000112


==> plots/+data/3_Inputs-5.tsv <==
0	1.42
5.06e-08	1.42
1.01e-07	1.42
1.52e-07	1.42
4.84e-07	1.42
8.17e-07	1.42
1.15e-06	1.42
1.48e-06	1.42
2.04e-06	1.42
2.59e-06	1.42
3.15e-06	1.42
3.7e-06	1.42
4.26e-06	1.42
4.96e-06	1.41
5.67e-06	1.41
6.38e-06	1.41
7.08e-06	1.41
7.79e-06	1.41
8.74e-06	1.41
9.69e-06	1.41
1.06e-05	1.41
1.16e-05	1.41
1.25e-05	1.41
1.39e-05	1.41
1.52e-05	1.41
1.65e-05	1.41
1.78e-05	1.41
1.91e-05	1.41
2.11e-05	1.4
2.3e-05	1.4
2.5e-05	1.4
2.69e-05	1.4
2.88e-05	1.4
3.17e-05	1.4
3.46e-05	1.4
3.75e-05	1.4
4.04e-05	1.4
4.33e-05	1.4
4.76e-05	1.4
5.19e-05	1.39
5.61e-05	1.39
6.04e-05	1.39
6.47e-05	1.39
7.08e-05	1.39
7.7e-05	1.39
8.31e-05	1.39
8.93e-05	1.39
9.55e-05	1.38
0.000104	1.38
0.000113	1.38
0.000122	1.38
0.00013	1.38
0.000139	1.38
0.000151	1.37
0.000164	1.37
0.000176	1.37
0.000188	1.37
0.0002	1.37
0.000217	1.37
0.000234	1.36
0.000251	1.36
0.000268	1.36
0.000285	1.36
0.000308	1.36
0.000332	1.35
0.000355	1.35
0.000378	1.35
0.000401	1.35
0.000433	1.35
0.000464	1.34
0.000495	1.34
0.000527	1.34
0.000558	1.34
0.0006	1.33
0.000642	1.33
0.000684	1.33
0.000726	1.33
0.000768	1.33
0.000824	1.32
0.00088	1.32
0.000935	1.32
0.000991	1.32
0.00105	1.31
0.00112	1.31
0.00119	1.31
0.00127	1.31
0.00134	1.31
0.00141	1.3
0.00151	1.3
0.0016	1.3
0.0017	1.3
0.00179	1.3
0.00189	1.29
0.00201	1.29
0.00213	1.29
0.00225	1.29
0.00238	1.29
0.0025	1.29
0.00265	1.29
0.00281	1.29
0.00297	1.29
0.00312	1.29
0.00328	1.29
0.00348	1.29
0.00367	1.29
0.00387	1.29
0.00407	1.29
0.00427	1.29
0.00447	1.29
0.0048	1.29
0.00514	1.29
0.00547	1.29
0.0058	1.29
0.00614	1.3
0.00647	1.3
0.00692	1.3
0.00737	1.3
0.00782	1.3
0.00827	1.31
0.00872	1.31
0.00917	1.31
0.00978	1.31
0.0104	1.31
0.011	1.31
0.0116	1.31
0.0122	1.31
0.0128	1.31
0.0136	1.31
0.0144	1.31
0.0152	1.31
0.0161	1.3
0.0169	1.3
0.0177	1.29
0.0188	1.29
0.0198	1.28
0.0209	1.27
0.022	1.26
0.0231	1.25
0.0242	1.24
0.0256	1.23
0.027	1.21
0.0284	1.2
0.0298	1.18
0.0312	1.17
0.0327	1.15
0.0344	1.13
0.0361	1.11
0.0378	1.09
0.0395	1.07
0.0412	1.06
0.043	1.04
0.0451	1.01
0.0472	0.991
0.0493	0.969
0.0514	0.947
0.0535	0.926
0.0556	0.905
0.0583	0.879
0.061	0.854
0.0637	0.829
0.0664	0.806
0.0691	0.783
0.0718	0.76
0.0754	0.732
0.079	0.704
0.0826	0.678
0.0862	0.652
0.0899	0.628
0.0935	0.605
0.0986	0.573
0.104	0.543
0.109	0.515
0.114	0.489
0.119	0.464
0.124	0.44
0.131	0.412
0.137	0.385
0.144	0.36
0.15	0.337
0.157	0.315
0.163	0.295
0.172	0.27
0.181	0.248
0.189	0.227
0.198	0.208
0.206	0.191
0.215	0.175
0.226	0.158
0.236	0.141
0.247	0.127
0.258	0.114
0.269	0.103
0.279	0.0921
0.293	0.0806
0.306	0.0705
0.32	0.0617
0.333	0.054
0.346	0.0472
0.36	0.0413
0.377	0.0349
0.394	0.0295
0.411	0.0249
0.428	0.021
0.445	0.0177
0.462	0.015
0.482	0.0123
0.502	0.0101
0.522	0.00824
0.542	0.00675
0.562	0.00553
0.582	0.00453
0.602	0.00371
0.622	0.00304
0.642	0.00249
0.662	0.00204
0.682	0.00168
0.702	0.00137
0.722	0.00113
0.742	0.000923
0.762	0.000756
0.782	0.00062
0.802	0.000508
0.822	0.000416
0.842	0.000341
0.862	0.00028
0.882	0.000229
0.902	0.000188
0.922	0.000154
0.942	0.000126
0.962	0.000104
0.982	8.48e-05
1	7.07e-05


==> plots/+data/3_Inputs-6.tsv <==
0	3.14
5.06e-08	3.14
1.01e-07	3.14
1.52e-07	3.14
4.84e-07	3.13
8.17e-07	3.13
1.15e-06	3.13
1.48e-06	3.13
2.04e-06	3.13
2.59e-06	3.12
3.15e-06	3.12
3.7e-06	3.12
4.26e-06	3.12
4.96e-06	3.12
5.67e-06	3.11
6.38e-06	3.11
7.08e-06	3.11
7.79e-06	3.11
8.74e-06	3.11
9.69e-06	3.1
1.06e-05	3.1
1.16e-05	3.1
1.25e-05	3.1
1.39e-05	3.1
1.52e-05	3.09
1.65e-05	3.09
1.78e-05	3.09
1.91e-05	3.09
2.11e-05	3.09
2.3e-05	3.08
2.5e-05	3.08
2.69e-05	3.08
2.88e-05	3.08
3.17e-05	3.07
3.46e-05	3.07
3.75e-05	3.07
4.04e-05	3.06
4.33e-05	3.06
4.76e-05	3.06
5.19e-05	3.05
5.61e-05	3.05
6.04e-05	3.05
6.47e-05	3.05
7.08e-05	3.04
7.7e-05	3.04
8.31e-05	3.03
8.93e-05	3.03
9.55e-05	3.03
0.000104	3.02
0.000113	3.02
0.000122	3.01
0.00013	3.01
0.000139	3
0.000151	3
0.000164	2.99
0.000176	2.99
0.000188	2.98
0.0002	2.98
0.000217	2.97
0.000234	2.96
0.000251	2.96
0.000268	2.95
0.000285	2.95
0.000308	2.94
0.000332	2.93
0.000355	2.92
0.000378	2.92
0.000401	2.91
0.000433	2.9
0.000464	2.9
0.000495	2.89
0.000527	2.88
0.000558	2.87
0.0006	2.86
0.000642	2.86
0.000684	2.85
0.000726	2.84
0.000768	2.83
0.000824	2.82
0.00088	2.81
0.000935	2.8
0.000991	2.79
0.00105	2.79
0.00112	2.78
0.00119	2.77
0.00127	2.76
0.00134	2.75
0.00141	2.74
0.00151	2.73
0.0016	2.72
0.0017	2.71
0.00179	2.7
0.00189	2.69
0.00201	2.68
0.00213	2.66
0.00225	2.65
0.00238	2.64
0.0025	2.63
0.00265	2.62
0.00281	2.61
0.00297	2.6
0.00312	2.59
0.00328	2.58
0.00348	2.57
0.00367	2.56
0.00387	2.55
0.00407	2.54
0.00427	2.53
0.00447	2.52
0.0048	2.5
0.00514	2.49
0.00547	2.48
0.0058	2.47
0.00614	2.45
0.00647	2.44
0.00692	2.43
0.00737	2.42
0.00782	2.4
0.00827	2.39
0.00872	2.38
0.00917	2.37
0.00978	2.36
0.0104	2.34
0.011	2.33
0.0116	2.32
0.0122	2.31
0.0128	2.29
0.0136	2.28
0.0144	2.26
0.0152	2.25
0.0161	2.23
0.0169	2.22
0.0177	2.2
0.0188	2.18
0.0198	2.16
0.0209	2.14
0.022	2.12
0.0231	2.1
0.0242	2.08
0.0256	2.06
0.027	2.03
0.0284	2.01
0.0298	1.98
0.0312	1.95
0.0327	1.93
0.0344	1.9
0.0361	1.86
0.0378	1.83
0.0395	1.8
0.0412	1.77
0.043	1.74
0.0451	1.7
0.0472	1.67
0.0493	1.63
0.0514	1.59
0.0535	1.56
0.0556	1.52
0.0583	1.48
0.061	1.44
0.0637	1.4
0.0664	1.36
0.0691	1.32
0.0718	1.28
0.0754	1.23
0.079	1.19
0.0826	1.14
0.0862	1.1
0.0899	1.06
0.0935	1.02
0.0986	0.963
0.104	0.912
0.109	0.865
0.114	0.82
0.119	0.777
0.124	0.737
0.131	0.689
0.137	0.644
0.144	0.602
0.15	0.563
0.157	0.527
0.163	0.493
0.172	0.453
0.181	0.416
0.189	0.382
0.198	0.351
0.206	0.323
0.215	0.297
0.226	0.267
0.236	0.241
0.247	0.217
0.258	0.196
0.269	0.177
0.279	0.16
0.293	0.141
0.306	0.124
0.32	0.109
0.333	0.0959
0.346	0.0845
0.36	0.0745
0.377	0.0634
0.394	0.054
0.411	0.046
0.428	0.0392
0.445	0.0334
0.462	0.0284
0.482	0.0235
0.502	0.0195
0.522	0.0161
0.542	0.0133
0.562	0.011
0.582	0.00914
0.602	0.00757
0.622	0.00626
0.642	0.00518
0.662	0.00429
0.682	0.00355
0.702	0.00293
0.722	0.00243
0.742	0.00201
0.762	0.00166
0.782	0.00137
0.802	0.00113
0.822	0.000937
0.842	0.000775
0.862	0.00064
0.882	0.000529
0.902	0.000437
0.922	0.000361
0.942	0.000299
0.962	0.000247
0.982	0.000204
1	0.000171


==> plots/+data/3_Inputs-7.tsv <==
0	-0.532
5.06e-08	-0.532
1.01e-07	-0.532
1.52e-07	-0.532
4.84e-07	-0.532
8.17e-07	-0.532
1.15e-06	-0.531
1.48e-06	-0.531
2.04e-06	-0.531
2.59e-06	-0.531
3.15e-06	-0.531
3.7e-06	-0.531
4.26e-06	-0.531
4.96e-06	-0.53
5.67e-06	-0.53
6.38e-06	-0.53
7.08e-06	-0.53
7.79e-06	-0.53
8.74e-06	-0.53
9.69e-06	-0.53
1.06e-05	-0.53
1.16e-05	-0.53
1.25e-05	-0.529
1.39e-05	-0.529
1.52e-05	-0.529
1.65e-05	-0.529
1.78e-05	-0.529
1.91e-05	-0.529
2.11e-05	-0.529
2.3e-05	-0.529
2.5e-05	-0.528
2.69e-05	-0.528
2.88e-05	-0.528
3.17e-05	-0.528
3.46e-05	-0.528
3.75e-05	-0.528
4.04e-05	-0.527
4.33e-05	-0.527
4.76e-05	-0.527
5.19e-05	-0.527
5.61e-05	-0.527
6.04e-05	-0.526
6.47e-05	-0.526
7.08e-05	-0.526
7.7e-05	-0.526
8.31e-05	-0.525
8.93e-05	-0.525
9.55e-05	-0.525
0.000104	-0.525
0.000113	-0.524
0.000122	-0.524
0.00013	-0.524
0.000139	-0.524
0.000151	-0.523
0.000164	-0.523
0.000176	-0.523
0.000188	-0.522
0.0002	-0.522
0.000217	-0.522
0.000234	-0.521
0.000251	-0.521
0.000268	-0.521
0.000285	-0.52
0.000308	-0.52
0.000332	-0.52
0.000355	-0.519
0.000378	-0.519
0.000401	-0.519
0.000433	-0.518
0.000464	-0.518
0.000495	-0.518
0.000527	-0.517
0.000558	-0.517
0.0006	-0.517
0.000642	-0.517
0.000684	-0.516
0.000726	-0.516
0.000768	-0.516
0.000824	-0.516
0.00088	-0.516
0.000935	-0.516
0.000991	-0.516
0.00105	-0.516
0.00112	-0.516
0.00119	-0.516
0.00127	-0.516
0.00134	-0.516
0.00141	-0.516
0.00151	-0.517
0.0016	-0.517
0.0017	-0.517
0.00179	-0.518
0.00189	-0.518
0.00201	-0.519
0.00213	-0.52
0.00225	-0.521
0.00238	-0.522
0.0025	-0.523
0.00265	-0.524
0.00281	-0.525
0.00297	-0.526
0.00312	-0.528
0.00328	-0.529
0.00348	-0.531
0.00367	-0.533
0.00387	-0.534
0.00407	-0.536
0.00427	-0.538
0.00447	-0.54
0.0048	-0.543
0.00514	-0.546
0.00547	-0.549
0.0058	-0.552
0.00614	-0.555
0.00647	-0.558
0.00692	-0.561
0.00737	-0.565
0.00782	-0.568
0.00827	-0.571
0.00872	-0.574
0.00917	-0.577
0.00978	-0.581
0.0104	-0.584
0.011	-0.587
0.0116	-0.589
0.0122	-0.592
0.0128	-0.594
0.0136	-0.596
0.0144	-0.598
0.0152	-0.6
0.0161	-0.601
0.0169	-0.602
0.0177	-0.602
0.0188	-0.602
0.0198	-0.602
0.0209	-0.601
0.022	-0.6
0.0231	-0.599
0.0242	-0.597
0.0256	-0.595
0.027	-0.592
0.0284	-0.588
0.0298	-0.584
0.0312	-0.58
0.0327	-0.576
0.0344	-0.571
0.0361	-0.565
0.0378	-0.559
0.0395	-0.553
0.0412	-0.547
0.043	-0.54
0.0451	-0.532
0.0472	-0.524
0.0493	-0.516
0.0514	-0.508
0.0535	-0.5
0.0556	-0.492
0.0583	-0.481
0.061	-0.471
0.0637	-0.46
0.0664	-0.45
0.0691	-0.44
0.0718	-0.43
0.0754	-0.417
0.079	-0.404
0.0826	-0.391
0.0862	-0.379
0.0899	-0.367
0.0935	-0.355
0.0986	-0.339
0.104	-0.324
0.109	-0.309
0.114	-0.294
0.119	-0.281
0.124	-0.268
0.131	-0.251
0.137	-0.236
0.144	-0.222
0.15	-0.208
0.157	-0.196
0.163	-0.184
0.172	-0.169
0.181	-0.155
0.189	-0.143
0.198	-0.131
0.206	-0.121
0.215	-0.111
0.226	-0.1
0.236	-0.0901
0.247	-0.0811
0.258	-0.0729
0.269	-0.0656
0.279	-0.0591
0.293	-0.0518
0.306	-0.0454
0.32	-0.0398
0.333	-0.0348
0.346	-0.0305
0.36	-0.0268
0.377	-0.0226
0.394	-0.0191
0.411	-0.0162
0.428	-0.0137
0.445	-0.0116
0.462	-0.00978
0.482	-0.00803
0.502	-0.00659
0.522	-0.00541
0.542	-0.00444
0.562	-0.00364
0.582	-0.00299
0.602	-0.00245
0.622	-0.00201
0.642	-0.00165
0.662	-0.00136
0.682	-0.00111
0.702	-0.000913
0.722	-0.00075
0.742	-0.000615
0.762	-0.000505
0.782	-0.000415
0.802	-0.00034
0.822	-0.000279
0.842	-0.000229
0.862	-0.000188
0.882	-0.000154
0.902	-0.000127
0.922	-0.000104
0.942	-8.54e-05
0.962	-7.01e-05
0.982	-5.75e-05
1	-4.8e-05


==> plots/+data/3_Inputs-8.tsv <==
0	-1.48
5.06e-08	-1.48
1.01e-07	-1.48
1.52e-07	-1.48
4.84e-07	-1.48
8.17e-07	-1.48
1.15e-06	-1.48
1.48e-06	-1.48
2.04e-06	-1.48
2.59e-06	-1.48
3.15e-06	-1.48
3.7e-06	-1.48
4.26e-06	-1.48
4.96e-06	-1.48
5.67e-06	-1.48
6.38e-06	-1.48
7.08e-06	-1.48
7.79e-06	-1.47
8.74e-06	-1.47
9.69e-06	-1.47
1.06e-05	-1.47
1.16e-05	-1.47
1.25e-05	-1.47
1.39e-05	-1.47
1.52e-05	-1.47
1.65e-05	-1.47
1.78e-05	-1.47
1.91e-05	-1.47
2.11e-05	-1.47
2.3e-05	-1.47
2.5e-05	-1.47
2.69e-05	-1.47
2.88e-05	-1.47
3.17e-05	-1.46
3.46e-05	-1.46
3.75e-05	-1.46
4.04e-05	-1.46
4.33e-05	-1.46
4.76e-05	-1.46
5.19e-05	-1.46
5.61e-05	-1.46
6.04e-05	-1.46
6.47e-05	-1.46
7.08e-05	-1.46
7.7e-05	-1.45
8.31e-05	-1.45
8.93e-05	-1.45
9.55e-05	-1.45
0.000104	-1.45
0.000113	-1.45
0.000122	-1.45
0.00013	-1.45
0.000139	-1.44
0.000151	-1.44
0.000164	-1.44
0.000176	-1.44
0.000188	-1.44
0.0002	-1.44
0.000217	-1.43
0.000234	-1.43
0.000251	-1.43
0.000268	-1.43
0.000285	-1.43
0.000308	-1.43
0.000332	-1.42
0.000355	-1.42
0.000378	-1.42
0.000401	-1.42
0.000433	-1.42
0.000464	-1.41
0.000495	-1.41
0.000527	-1.41
0.000558	-1.41
0.0006	-1.4
0.000642	-1.4
0.000684	-1.4
0.000726	-1.4
0.000768	-1.39
0.000824	-1.39
0.00088	-1.39
0.000935	-1.39
0.000991	-1.38
0.00105	-1.38
0.00112	-1.38
0.00119	-1.37
0.00127	-1.37
0.00134	-1.37
0.00141	-1.37
0.00151	-1.36
0.0016	-1.36
0.0017	-1.36
0.00179	-1.35
0.00189	-1.35
0.00201	-1.35
0.00213	-1.35
0.00225	-1.34
0.00238	-1.34
0.0025	-1.34
0.00265	-1.33
0.00281	-1.33
0.00297	-1.33
0.00312	-1.32
0.00328	-1.32
0.00348	-1.32
0.00367	-1.32
0.00387	-1.31
0.00407	-1.31
0.00427	-1.31
0.00447	-1.31
0.0048	-1.3
0.00514	-1.3
0.00547	-1.3
0.0058	-1.3
0.00614	-1.29
0.00647	-1.29
0.00692	-1.29
0.00737	-1.29
0.00782	-1.29
0.00827	-1.28
0.00872	-1.28
0.00917	-1.28
0.00978	-1.28
0.0104	-1.28
0.011	-1.28
0.0116	-1.28
0.0122	-1.28
0.0128	-1.28
0.0136	-1.28
0.0144	-1.28
0.0152	-1.28
0.0161	-1.28
0.0169	-1.28
0.0177	-1.28
0.0188	-1.28
0.0198	-1.28
0.0209	-1.28
0.022	-1.28
0.0231	-1.27
0.0242	-1.27
0.0256	-1.27
0.027	-1.27
0.0284	-1.26
0.0298	-1.26
0.0312	-1.26
0.0327	-1.25
0.0344	-1.24
0.0361	-1.24
0.0378	-1.23
0.0395	-1.22
0.0412	-1.21
0.043	-1.21
0.0451	-1.19
0.0472	-1.18
0.0493	-1.17
0.0514	-1.16
0.0535	-1.15
0.0556	-1.13
0.0583	-1.12
0.061	-1.1
0.0637	-1.08
0.0664	-1.06
0.0691	-1.05
0.0718	-1.03
0.0754	-1
0.079	-0.979
0.0826	-0.955
0.0862	-0.931
0.0899	-0.908
0.0935	-0.884
0.0986	-0.851
0.104	-0.819
0.109	-0.788
0.114	-0.757
0.119	-0.727
0.124	-0.698
0.131	-0.662
0.137	-0.627
0.144	-0.594
0.15	-0.562
0.157	-0.531
0.163	-0.502
0.172	-0.467
0.181	-0.433
0.189	-0.402
0.198	-0.372
0.206	-0.345
0.215	-0.32
0.226	-0.29
0.236	-0.264
0.247	-0.239
0.258	-0.217
0.269	-0.197
0.279	-0.178
0.293	-0.158
0.306	-0.139
0.32	-0.123
0.333	-0.109
0.346	-0.096
0.36	-0.0848
0.377	-0.0723
0.394	-0.0617
0.411	-0.0526
0.428	-0.0449
0.445	-0.0383
0.462	-0.0326
0.482	-0.027
0.502	-0.0224
0.522	-0.0185
0.542	-0.0154
0.562	-0.0127
0.582	-0.0105
0.602	-0.00871
0.622	-0.0072
0.642	-0.00596
0.662	-0.00493
0.682	-0.00408
0.702	-0.00337
0.722	-0.00279
0.742	-0.00231
0.762	-0.00191
0.782	-0.00158
0.802	-0.0013
0.822	-0.00108
0.842	-0.000891
0.862	-0.000736
0.882	-0.000609
0.902	-0.000503
0.922	-0.000416
0.942	-0.000343
0.962	-0.000284
0.982	-0.000234
1	-0.000197


==> plots/+data/4_Inputs0-1.tsv <==
0	0.0924
2.95e-08	0.0924
5.89e-08	0.0924
8.84e-08	0.0924
3.04e-07	0.0924
5.2e-07	0.0924
7.36e-07	0.0924
9.52e-07	0.0924
1.37e-06	0.0924
1.8e-06	0.0924
2.22e-06	0.0924
2.64e-06	0.0924
3.07e-06	0.0924
3.49e-06	0.0924
3.92e-06	0.0923
4.35e-06	0.0923
4.78e-06	0.0923
5.21e-06	0.0923
5.82e-06	0.0923
6.43e-06	0.0923
7.05e-06	0.0923
7.66e-06	0.0923
8.27e-06	0.0923
9.17e-06	0.0923
1.01e-05	0.0923
1.1e-05	0.0923
1.19e-05	0.0923
1.28e-05	0.0923
1.41e-05	0.0923
1.54e-05	0.0923
1.67e-05	0.0924
1.8e-05	0.0924
1.93e-05	0.0924
2.1e-05	0.0924
2.27e-05	0.0924
2.44e-05	0.0924
2.61e-05	0.0924
2.78e-05	0.0924
3.01e-05	0.0924
3.24e-05	0.0924
3.47e-05	0.0925
3.71e-05	0.0925
3.94e-05	0.0925
4.26e-05	0.0925
4.59e-05	0.0925
4.91e-05	0.0926
5.23e-05	0.0926
5.56e-05	0.0926
6.01e-05	0.0927
6.47e-05	0.0927
6.92e-05	0.0927
7.38e-05	0.0928
7.83e-05	0.0928
8.46e-05	0.0929
9.08e-05	0.0929
9.71e-05	0.093
0.000103	0.0931
0.00011	0.0931
0.000118	0.0932
0.000127	0.0933
0.000135	0.0934
0.000144	0.0935
0.000152	0.0936
0.000164	0.0937
0.000175	0.0939
0.000187	0.094
0.000198	0.0941
0.000209	0.0943
0.000225	0.0945
0.00024	0.0947
0.000255	0.0948
0.00027	0.095
0.000286	0.0952
0.000306	0.0955
0.000326	0.0958
0.000346	0.096
0.000366	0.0963
0.000386	0.0966
0.000412	0.097
0.000439	0.0973
0.000465	0.0977
0.000491	0.0981
0.000518	0.0985
0.000552	0.099
0.000586	0.0995
0.00062	0.1
0.000654	0.101
0.000688	0.101
0.000732	0.102
0.000776	0.102
0.00082	0.103
0.000864	0.104
0.000908	0.104
0.000964	0.105
0.00102	0.106
0.00108	0.107
0.00113	0.108
0.00119	0.109
0.00126	0.11
0.00133	0.111
0.0014	0.113
0.00147	0.114
0.00154	0.115
0.00162	0.116
0.00174	0.118
0.00186	0.12
0.00198	0.122
0.0021	0.124
0.00222	0.126
0.00234	0.129
0.0025	0.131
0.00267	0.134
0.00283	0.137
0.003	0.14
0.00316	0.143
0.00333	0.145
0.00355	0.149
0.00378	0.153
0.004	0.156
0.00422	0.16
0.00445	0.164
0.00467	0.167
0.00498	0.172
0.00528	0.177
0.00559	0.182
0.00589	0.186
0.0062	0.191
0.0065	0.195
0.00691	0.201
0.00732	0.206
0.00773	0.212
0.00814	0.217
0.00855	0.222
0.00896	0.227
0.00951	0.233
0.0101	0.239
0.0106	0.245
0.0111	0.251
0.0117	0.256
0.0122	0.261
0.013	0.267
0.0137	0.273
0.0144	0.279
0.0151	0.284
0.0158	0.289
0.0165	0.294
0.0175	0.299
0.0184	0.304
0.0193	0.309
0.0203	0.313
0.0212	0.317
0.0221	0.32
0.0234	0.324
0.0246	0.328
0.0258	0.331
0.027	0.333
0.0282	0.336
0.0294	0.338
0.031	0.339
0.0325	0.341
0.0341	0.342
0.0357	0.342
0.0372	0.343
0.0388	0.342
0.0409	0.342
0.0429	0.341
0.045	0.339
0.047	0.337
0.0491	0.335
0.0512	0.332
0.0537	0.329
0.0563	0.325
0.0588	0.321
0.0614	0.317
0.064	0.312
0.0665	0.308
0.0698	0.301
0.0731	0.295
0.0764	0.289
0.0797	0.282
0.083	0.275
0.0863	0.269
0.0906	0.26
0.0949	0.251
0.0992	0.243
0.104	0.234
0.108	0.226
0.112	0.218
0.118	0.207
0.123	0.197
0.129	0.188
0.134	0.179
0.14	0.17
0.145	0.161
0.152	0.152
0.159	0.142
0.166	0.133
0.173	0.125
0.18	0.117
0.186	0.11
0.195	0.101
0.203	0.0935
0.211	0.0862
0.219	0.0796
0.228	0.0734
0.236	0.0677
0.246	0.0613
0.256	0.0554
0.266	0.0502
0.276	0.0454
0.287	0.041
0.297	0.0371
0.31	0.0326
0.323	0.0287
0.336	0.0252
0.349	0.0222
0.361	0.0195
0.374	0.0171
0.392	0.0144
0.409	0.0122
0.426	0.0103
0.443	0.00864
0.46	0.00728
0.478	0.00614
0.498	0.00503
0.518	0.00412
0.538	0.00338
0.558	0.00277
0.578	0.00227
0.598	0.00186
0.618	0.00152
0.638	0.00125
0.658	0.00102
0.678	0.000836
0.698	0.000685
0.718	0.000561
0.738	0.00046
0.758	0.000376
0.778	0.000308
0.798	0.000253
0.818	0.000207
0.838	0.00017
0.858	0.000139
0.878	0.000114
0.898	9.32e-05
0.918	7.63e-05
0.938	6.25e-05
0.958	5.12e-05
0.978	4.2e-05
0.998	3.44e-05
1	3.36e-05


==> plots/+data/4_Inputs0-2.tsv <==
0	0.125
2.95e-08	0.125
5.89e-08	0.125
8.84e-08	0.125
3.04e-07	0.125
5.2e-07	0.125
7.36e-07	0.125
9.52e-07	0.125
1.37e-06	0.125
1.8e-06	0.125
2.22e-06	0.125
2.64e-06	0.125
3.07e-06	0.125
3.49e-06	0.125
3.92e-06	0.125
4.35e-06	0.125
4.78e-06	0.125
5.21e-06	0.125
5.82e-06	0.125
6.43e-06	0.125
7.05e-06	0.125
7.66e-06	0.125
8.27e-06	0.125
9.17e-06	0.125
1.01e-05	0.125
1.1e-05	0.125
1.19e-05	0.125
1.28e-05	0.125
1.41e-05	0.125
1.54e-05	0.125
1.67e-05	0.125
1.8e-05	0.125
1.93e-05	0.125
2.1e-05	0.125
2.27e-05	0.125
2.44e-05	0.125
2.61e-05	0.125
2.78e-05	0.125
3.01e-05	0.125
3.24e-05	0.125
3.47e-05	0.125
3.71e-05	0.125
3.94e-05	0.125
4.26e-05	0.125
4.59e-05	0.125
4.91e-05	0.125
5.23e-05	0.125
5.56e-05	0.125
6.01e-05	0.125
6.47e-05	0.125
6.92e-05	0.125
7.38e-05	0.125
7.83e-05	0.125
8.46e-05	0.125
9.08e-05	0.125
9.71e-05	0.125
0.000103	0.126
0.00011	0.126
0.000118	0.126
0.000127	0.126
0.000135	0.126
0.000144	0.126
0.000152	0.126
0.000164	0.126
0.000175	0.126
0.000187	0.126
0.000198	0.126
0.000209	0.127
0.000225	0.127
0.00024	0.127
0.000255	0.127
0.00027	0.127
0.000286	0.127
0.000306	0.128
0.000326	0.128
0.000346	0.128
0.000366	0.128
0.000386	0.129
0.000412	0.129
0.000439	0.129
0.000465	0.129
0.000491	0.13
0.000518	0.13
0.000552	0.131
0.000586	0.131
0.00062	0.132
0.000654	0.132
0.000688	0.132
0.000732	0.133
0.000776	0.134
0.00082	0.134
0.000864	0.135
0.000908	0.136
0.000964	0.136
0.00102	0.137
0.00108	0.138
0.00113	0.139
0.00119	0.14
0.00126	0.141
0.00133	0.142
0.0014	0.143
0.00147	0.144
0.00154	0.145
0.00162	0.146
0.00174	0.148
0.00186	0.15
0.00198	0.152
0.0021	0.154
0.00222	0.156
0.00234	0.158
0.0025	0.16
0.00267	0.163
0.00283	0.166
0.003	0.168
0.00316	0.171
0.00333	0.174
0.00355	0.177
0.00378	0.181
0.004	0.185
0.00422	0.188
0.00445	0.192
0.00467	0.196
0.00498	0.201
0.00528	0.205
0.00559	0.21
0.00589	0.215
0.0062	0.22
0.0065	0.224
0.00691	0.23
0.00732	0.237
0.00773	0.243
0.00814	0.248
0.00855	0.254
0.00896	0.26
0.00951	0.267
0.0101	0.275
0.0106	0.282
0.0111	0.288
0.0117	0.295
0.0122	0.302
0.013	0.31
0.0137	0.318
0.0144	0.326
0.0151	0.333
0.0158	0.34
0.0165	0.347
0.0175	0.356
0.0184	0.364
0.0193	0.372
0.0203	0.379
0.0212	0.386
0.0221	0.392
0.0234	0.4
0.0246	0.408
0.0258	0.415
0.027	0.421
0.0282	0.427
0.0294	0.432
0.031	0.439
0.0325	0.445
0.0341	0.45
0.0357	0.454
0.0372	0.459
0.0388	0.462
0.0409	0.466
0.0429	0.469
0.045	0.472
0.047	0.474
0.0491	0.475
0.0512	0.476
0.0537	0.476
0.0563	0.476
0.0588	0.475
0.0614	0.473
0.064	0.471
0.0665	0.468
0.0698	0.464
0.0731	0.46
0.0764	0.455
0.0797	0.449
0.083	0.443
0.0863	0.437
0.0906	0.428
0.0949	0.419
0.0992	0.409
0.104	0.399
0.108	0.389
0.112	0.379
0.118	0.366
0.123	0.352
0.129	0.339
0.134	0.326
0.14	0.313
0.145	0.301
0.152	0.286
0.159	0.271
0.166	0.257
0.173	0.243
0.18	0.23
0.186	0.217
0.195	0.203
0.203	0.189
0.211	0.176
0.219	0.164
0.228	0.152
0.236	0.142
0.246	0.129
0.256	0.118
0.266	0.108
0.276	0.098
0.287	0.0893
0.297	0.0813
0.31	0.0721
0.323	0.0639
0.336	0.0566
0.349	0.0501
0.361	0.0443
0.374	0.0392
0.392	0.0333
0.409	0.0283
0.426	0.024
0.443	0.0204
0.46	0.0173
0.478	0.0147
0.498	0.0121
0.518	0.00999
0.538	0.00824
0.558	0.0068
0.578	0.00561
0.598	0.00463
0.618	0.00382
0.638	0.00315
0.658	0.00259
0.678	0.00214
0.698	0.00176
0.718	0.00145
0.738	0.0012
0.758	0.000988
0.778	0.000814
0.798	0.000671
0.818	0.000553
0.838	0.000456
0.858	0.000375
0.878	0.000309
0.898	0.000255
0.918	0.00021
0.938	0.000173
0.958	0.000142
0.978	0.000117
0.998	9.67e-05
1	9.44e-05


==> plots/+data/4_Inputs0-3.tsv <==
0	1.42
5.06e-08	1.42
1.01e-07	1.42
1.52e-07	1.42
4.84e-07	1.42
8.17e-07	1.42
1.15e-06	1.42
1.48e-06	1.42
2.04e-06	1.42
2.59e-06	1.42
3.15e-06	1.42
3.7e-06	1.42
4.26e-06	1.42
4.96e-06	1.41
5.67e-06	1.41
6.38e-06	1.41
7.08e-06	1.41
7.79e-06	1.41
8.74e-06	1.41
9.69e-06	1.41
1.06e-05	1.41
1.16e-05	1.41
1.25e-05	1.41
1.39e-05	1.41
1.52e-05	1.41
1.65e-05	1.41
1.78e-05	1.41
1.91e-05	1.41
2.11e-05	1.4
2.3e-05	1.4
2.5e-05	1.4
2.69e-05	1.4
2.88e-05	1.4
3.17e-05	1.4
3.46e-05	1.4
3.75e-05	1.4
4.04e-05	1.4
4.33e-05	1.4
4.76e-05	1.4
5.19e-05	1.39
5.61e-05	1.39
6.04e-05	1.39
6.47e-05	1.39
7.08e-05	1.39
7.7e-05	1.39
8.31e-05	1.39
8.93e-05	1.39
9.55e-05	1.38
0.000104	1.38
0.000113	1.38
0.000122	1.38
0.00013	1.38
0.000139	1.38
0.000151	1.37
0.000164	1.37
0.000176	1.37
0.000188	1.37
0.0002	1.37
0.000217	1.37
0.000234	1.36
0.000251	1.36
0.000268	1.36
0.000285	1.36
0.000308	1.36
0.000332	1.35
0.000355	1.35
0.000378	1.35
0.000401	1.35
0.000433	1.35
0.000464	1.34
0.000495	1.34
0.000527	1.34
0.000558	1.34
0.0006	1.33
0.000642	1.33
0.000684	1.33
0.000726	1.33
0.000768	1.33
0.000824	1.32
0.00088	1.32
0.000935	1.32
0.000991	1.32
0.00105	1.31
0.00112	1.31
0.00119	1.31
0.00127	1.31
0.00134	1.31
0.00141	1.3
0.00151	1.3
0.0016	1.3
0.0017	1.3
0.00179	1.3
0.00189	1.29
0.00201	1.29
0.00213	1.29
0.00225	1.29
0.00238	1.29
0.0025	1.29
0.00265	1.29
0.00281	1.29
0.00297	1.29
0.00312	1.29
0.00328	1.29
0.00348	1.29
0.00367	1.29
0.00387	1.29
0.00407	1.29
0.00427	1.29
0.00447	1.29
0.0048	1.29
0.00514	1.29
0.00547	1.29
0.0058	1.29
0.00614	1.3
0.00647	1.3
0.00692	1.3
0.00737	1.3
0.00782	1.3
0.00827	1.31
0.00872	1.31
0.00917	1.31
0.00978	1.31
0.0104	1.31
0.011	1.31
0.0116	1.31
0.0122	1.31
0.0128	1.31
0.0136	1.31
0.0144	1.31
0.0152	1.31
0.0161	1.3
0.0169	1.3
0.0177	1.29
0.0188	1.29
0.0198	1.28
0.0209	1.27
0.022	1.26
0.0231	1.25
0.0242	1.24
0.0256	1.23
0.027	1.21
0.0284	1.2
0.0298	1.18
0.0312	1.17
0.0327	1.15
0.0344	1.13
0.0361	1.11
0.0378	1.09
0.0395	1.07
0.0412	1.06
0.043	1.04
0.0451	1.01
0.0472	0.991
0.0493	0.969
0.0514	0.947
0.0535	0.926
0.0556	0.905
0.0583	0.879
0.061	0.854
0.0637	0.829
0.0664	0.806
0.0691	0.783
0.0718	0.76
0.0754	0.732
0.079	0.704
0.0826	0.678
0.0862	0.652
0.0899	0.628
0.0935	0.605
0.0986	0.573
0.104	0.543
0.109	0.515
0.114	0.489
0.119	0.464
0.124	0.44
0.131	0.412
0.137	0.385
0.144	0.36
0.15	0.337
0.157	0.315
0.163	0.295
0.172	0.27
0.181	0.248
0.189	0.227
0.198	0.208
0.206	0.191
0.215	0.175
0.226	0.158
0.236	0.141
0.247	0.127
0.258	0.114
0.269	0.103
0.279	0.0921
0.293	0.0806
0.306	0.0705
0.32	0.0617
0.333	0.054
0.346	0.0472
0.36	0.0413
0.377	0.0349
0.394	0.0295
0.411	0.0249
0.428	0.021
0.445	0.0177
0.462	0.015
0.482	0.0123
0.502	0.0101
0.522	0.00824
0.542	0.00675
0.562	0.00553
0.582	0.00453
0.602	0.00371
0.622	0.00304
0.642	0.00249
0.662	0.00204
0.682	0.00168
0.702	0.00137
0.722	0.00113
0.742	0.000923
0.762	0.000756
0.782	0.00062
0.802	0.000508
0.822	0.000416
0.842	0.000341
0.862	0.00028
0.882	0.000229
0.902	0.000188
0.922	0.000154
0.942	0.000126
0.962	0.000104
0.982	8.48e-05
1	7.07e-05


==> plots/+data/4_Inputs0-4.tsv <==
0	3.14
5.06e-08	3.14
1.01e-07	3.14
1.52e-07	3.14
4.84e-07	3.13
8.17e-07	3.13
1.15e-06	3.13
1.48e-06	3.13
2.04e-06	3.13
2.59e-06	3.12
3.15e-06	3.12
3.7e-06	3.12
4.26e-06	3.12
4.96e-06	3.12
5.67e-06	3.11
6.38e-06	3.11
7.08e-06	3.11
7.79e-06	3.11
8.74e-06	3.11
9.69e-06	3.1
1.06e-05	3.1
1.16e-05	3.1
1.25e-05	3.1
1.39e-05	3.1
1.52e-05	3.09
1.65e-05	3.09
1.78e-05	3.09
1.91e-05	3.09
2.11e-05	3.09
2.3e-05	3.08
2.5e-05	3.08
2.69e-05	3.08
2.88e-05	3.08
3.17e-05	3.07
3.46e-05	3.07
3.75e-05	3.07
4.04e-05	3.06
4.33e-05	3.06
4.76e-05	3.06
5.19e-05	3.05
5.61e-05	3.05
6.04e-05	3.05
6.47e-05	3.05
7.08e-05	3.04
7.7e-05	3.04
8.31e-05	3.03
8.93e-05	3.03
9.55e-05	3.03
0.000104	3.02
0.000113	3.02
0.000122	3.01
0.00013	3.01
0.000139	3
0.000151	3
0.000164	2.99
0.000176	2.99
0.000188	2.98
0.0002	2.98
0.000217	2.97
0.000234	2.96
0.000251	2.96
0.000268	2.95
0.000285	2.95
0.000308	2.94
0.000332	2.93
0.000355	2.92
0.000378	2.92
0.000401	2.91
0.000433	2.9
0.000464	2.9
0.000495	2.89
0.000527	2.88
0.000558	2.87
0.0006	2.86
0.000642	2.86
0.000684	2.85
0.000726	2.84
0.000768	2.83
0.000824	2.82
0.00088	2.81
0.000935	2.8
0.000991	2.79
0.00105	2.79
0.00112	2.78
0.00119	2.77
0.00127	2.76
0.00134	2.75
0.00141	2.74
0.00151	2.73
0.0016	2.72
0.0017	2.71
0.00179	2.7
0.00189	2.69
0.00201	2.68
0.00213	2.66
0.00225	2.65
0.00238	2.64
0.0025	2.63
0.00265	2.62
0.00281	2.61
0.00297	2.6
0.00312	2.59
0.00328	2.58
0.00348	2.57
0.00367	2.56
0.00387	2.55
0.00407	2.54
0.00427	2.53
0.00447	2.52
0.0048	2.5
0.00514	2.49
0.00547	2.48
0.0058	2.47
0.00614	2.45
0.00647	2.44
0.00692	2.43
0.00737	2.42
0.00782	2.4
0.00827	2.39
0.00872	2.38
0.00917	2.37
0.00978	2.36
0.0104	2.34
0.011	2.33
0.0116	2.32
0.0122	2.31
0.0128	2.29
0.0136	2.28
0.0144	2.26
0.0152	2.25
0.0161	2.23
0.0169	2.22
0.0177	2.2
0.0188	2.18
0.0198	2.16
0.0209	2.14
0.022	2.12
0.0231	2.1
0.0242	2.08
0.0256	2.06
0.027	2.03
0.0284	2.01
0.0298	1.98
0.0312	1.95
0.0327	1.93
0.0344	1.9
0.0361	1.86
0.0378	1.83
0.0395	1.8
0.0412	1.77
0.043	1.74
0.0451	1.7
0.0472	1.67
0.0493	1.63
0.0514	1.59
0.0535	1.56
0.0556	1.52
0.0583	1.48
0.061	1.44
0.0637	1.4
0.0664	1.36
0.0691	1.32
0.0718	1.28
0.0754	1.23
0.079	1.19
0.0826	1.14
0.0862	1.1
0.0899	1.06
0.0935	1.02
0.0986	0.963
0.104	0.912
0.109	0.865
0.114	0.82
0.119	0.777
0.124	0.737
0.131	0.689
0.137	0.644
0.144	0.602
0.15	0.563
0.157	0.527
0.163	0.493
0.172	0.453
0.181	0.416
0.189	0.382
0.198	0.351
0.206	0.323
0.215	0.297
0.226	0.267
0.236	0.241
0.247	0.217
0.258	0.196
0.269	0.177
0.279	0.16
0.293	0.141
0.306	0.124
0.32	0.109
0.333	0.0959
0.346	0.0845
0.36	0.0745
0.377	0.0634
0.394	0.054
0.411	0.046
0.428	0.0392
0.445	0.0334
0.462	0.0284
0.482	0.0235
0.502	0.0195
0.522	0.0161
0.542	0.0133
0.562	0.011
0.582	0.00914
0.602	0.00757
0.622	0.00626
0.642	0.00518
0.662	0.00429
0.682	0.00355
0.702	0.00293
0.722	0.00243
0.742	0.00201
0.762	0.00166
0.782	0.00137
0.802	0.00113
0.822	0.000937
0.842	0.000775
0.862	0.00064
0.882	0.000529
0.902	0.000437
0.922	0.000361
0.942	0.000299
0.962	0.000247
0.982	0.000204
1	0.000171


==> plots/+data/5_Inputs1-1.tsv <==
0	-2.32
2.95e-08	-2.32
5.89e-08	-2.32
8.84e-08	-2.32
3.04e-07	-2.32
5.2e-07	-2.32
7.36e-07	-2.32
9.52e-07	-2.32
1.37e-06	-2.32
1.8e-06	-2.31
2.22e-06	-2.31
2.64e-06	-2.31
3.07e-06	-2.31
3.49e-06	-2.31
3.92e-06	-2.31
4.35e-06	-2.31
4.78e-06	-2.31
5.21e-06	-2.31
5.82e-06	-2.31
6.43e-06	-2.3
7.05e-06	-2.3
7.66e-06	-2.3
8.27e-06	-2.3
9.17e-06	-2.3
1.01e-05	-2.3
1.1e-05	-2.3
1.19e-05	-2.3
1.28e-05	-2.3
1.41e-05	-2.29
1.54e-05	-2.29
1.67e-05	-2.29
1.8e-05	-2.29
1.93e-05	-2.29
2.1e-05	-2.29
2.27e-05	-2.29
2.44e-05	-2.28
2.61e-05	-2.28
2.78e-05	-2.28
3.01e-05	-2.28
3.24e-05	-2.28
3.47e-05	-2.28
3.71e-05	-2.28
3.94e-05	-2.27
4.26e-05	-2.27
4.59e-05	-2.27
4.91e-05	-2.27
5.23e-05	-2.27
5.56e-05	-2.26
6.01e-05	-2.26
6.47e-05	-2.26
6.92e-05	-2.26
7.38e-05	-2.26
7.83e-05	-2.25
8.46e-05	-2.25
9.08e-05	-2.25
9.71e-05	-2.25
0.000103	-2.24
0.00011	-2.24
0.000118	-2.24
0.000127	-2.24
0.000135	-2.23
0.000144	-2.23
0.000152	-2.23
0.000164	-2.22
0.000175	-2.22
0.000187	-2.22
0.000198	-2.21
0.000209	-2.21
0.000225	-2.21
0.00024	-2.2
0.000255	-2.2
0.00027	-2.2
0.000286	-2.19
0.000306	-2.19
0.000326	-2.19
0.000346	-2.18
0.000366	-2.18
0.000386	-2.17
0.000412	-2.17
0.000439	-2.17
0.000465	-2.16
0.000491	-2.16
0.000518	-2.15
0.000552	-2.15
0.000586	-2.14
0.00062	-2.14
0.000654	-2.14
0.000688	-2.13
0.000732	-2.13
0.000776	-2.12
0.00082	-2.12
0.000864	-2.11
0.000908	-2.11
0.000964	-2.1
0.00102	-2.1
0.00108	-2.09
0.00113	-2.09
0.00119	-2.09
0.00126	-2.08
0.00133	-2.08
0.0014	-2.07
0.00147	-2.07
0.00154	-2.06
0.00162	-2.06
0.00174	-2.05
0.00186	-2.05
0.00198	-2.04
0.0021	-2.04
0.00222	-2.03
0.00234	-2.03
0.0025	-2.02
0.00267	-2.02
0.00283	-2.01
0.003	-2.01
0.00316	-2
0.00333	-2
0.00355	-1.99
0.00378	-1.99
0.004	-1.98
0.00422	-1.98
0.00445	-1.97
0.00467	-1.97
0.00498	-1.97
0.00528	-1.96
0.00559	-1.96
0.00589	-1.95
0.0062	-1.95
0.0065	-1.94
0.00691	-1.94
0.00732	-1.93
0.00773	-1.92
0.00814	-1.92
0.00855	-1.91
0.00896	-1.91
0.00951	-1.9
0.0101	-1.89
0.0106	-1.88
0.0111	-1.87
0.0117	-1.86
0.0122	-1.85
0.013	-1.84
0.0137	-1.82
0.0144	-1.81
0.0151	-1.8
0.0158	-1.78
0.0165	-1.77
0.0175	-1.75
0.0184	-1.73
0.0193	-1.71
0.0203	-1.69
0.0212	-1.67
0.0221	-1.65
0.0234	-1.62
0.0246	-1.6
0.0258	-1.57
0.027	-1.55
0.0282	-1.52
0.0294	-1.5
0.031	-1.46
0.0325	-1.43
0.0341	-1.4
0.0357	-1.37
0.0372	-1.34
0.0388	-1.31
0.0409	-1.28
0.0429	-1.24
0.045	-1.21
0.047	-1.17
0.0491	-1.14
0.0512	-1.11
0.0537	-1.07
0.0563	-1.04
0.0588	-1
0.0614	-0.968
0.064	-0.936
0.0665	-0.906
0.0698	-0.868
0.0731	-0.833
0.0764	-0.799
0.0797	-0.768
0.083	-0.737
0.0863	-0.709
0.0906	-0.673
0.0949	-0.639
0.0992	-0.608
0.104	-0.578
0.108	-0.55
0.112	-0.524
0.118	-0.492
0.123	-0.463
0.129	-0.435
0.134	-0.409
0.14	-0.385
0.145	-0.363
0.152	-0.338
0.159	-0.314
0.166	-0.292
0.173	-0.272
0.18	-0.253
0.186	-0.236
0.195	-0.217
0.203	-0.199
0.211	-0.183
0.219	-0.168
0.228	-0.154
0.236	-0.142
0.246	-0.128
0.256	-0.115
0.266	-0.104
0.276	-0.0937
0.287	-0.0846
0.297	-0.0763
0.31	-0.0669
0.323	-0.0587
0.336	-0.0515
0.349	-0.0452
0.361	-0.0397
0.374	-0.0348
0.392	-0.0293
0.409	-0.0246
0.426	-0.0207
0.443	-0.0174
0.46	-0.0146
0.478	-0.0123
0.498	-0.0101
0.518	-0.00824
0.538	-0.00674
0.558	-0.00551
0.578	-0.0045
0.598	-0.00368
0.618	-0.00301
0.638	-0.00246
0.658	-0.00202
0.678	-0.00165
0.698	-0.00135
0.718	-0.0011
0.738	-0.000902
0.758	-0.000738
0.778	-0.000603
0.798	-0.000493
0.818	-0.000404
0.838	-0.00033
0.858	-0.00027
0.878	-0.000221
0.898	-0.000181
0.918	-0.000148
0.938	-0.000121
0.958	-9.88e-05
0.978	-8.08e-05
0.998	-6.61e-05
1	-6.45e-05


==> plots/+data/5_Inputs1-2.tsv <==
0	-7.67
2.95e-08	-7.67
5.89e-08	-7.67
8.84e-08	-7.67
3.04e-07	-7.67
5.2e-07	-7.66
7.36e-07	-7.66
9.52e-07	-7.66
1.37e-06	-7.65
1.8e-06	-7.65
2.22e-06	-7.64
2.64e-06	-7.63
3.07e-06	-7.63
3.49e-06	-7.62
3.92e-06	-7.62
4.35e-06	-7.61
4.78e-06	-7.61
5.21e-06	-7.61
5.82e-06	-7.6
6.43e-06	-7.59
7.05e-06	-7.59
7.66e-06	-7.58
8.27e-06	-7.58
9.17e-06	-7.57
1.01e-05	-7.57
1.1e-05	-7.56
1.19e-05	-7.55
1.28e-05	-7.55
1.41e-05	-7.54
1.54e-05	-7.53
1.67e-05	-7.53
1.8e-05	-7.52
1.93e-05	-7.51
2.1e-05	-7.5
2.27e-05	-7.5
2.44e-05	-7.49
2.61e-05	-7.48
2.78e-05	-7.48
3.01e-05	-7.47
3.24e-05	-7.46
3.47e-05	-7.45
3.71e-05	-7.44
3.94e-05	-7.44
4.26e-05	-7.43
4.59e-05	-7.42
4.91e-05	-7.41
5.23e-05	-7.4
5.56e-05	-7.39
6.01e-05	-7.38
6.47e-05	-7.37
6.92e-05	-7.36
7.38e-05	-7.35
7.83e-05	-7.34
8.46e-05	-7.32
9.08e-05	-7.31
9.71e-05	-7.3
0.000103	-7.29
0.00011	-7.27
0.000118	-7.26
0.000127	-7.24
0.000135	-7.23
0.000144	-7.22
0.000152	-7.2
0.000164	-7.19
0.000175	-7.17
0.000187	-7.15
0.000198	-7.14
0.000209	-7.12
0.000225	-7.1
0.00024	-7.08
0.000255	-7.07
0.00027	-7.05
0.000286	-7.03
0.000306	-7.01
0.000326	-6.99
0.000346	-6.97
0.000366	-6.95
0.000386	-6.93
0.000412	-6.91
0.000439	-6.88
0.000465	-6.86
0.000491	-6.84
0.000518	-6.82
0.000552	-6.79
0.000586	-6.76
0.00062	-6.74
0.000654	-6.71
0.000688	-6.69
0.000732	-6.66
0.000776	-6.63
0.00082	-6.6
0.000864	-6.58
0.000908	-6.55
0.000964	-6.52
0.00102	-6.49
0.00108	-6.46
0.00113	-6.43
0.00119	-6.4
0.00126	-6.37
0.00133	-6.33
0.0014	-6.3
0.00147	-6.27
0.00154	-6.24
0.00162	-6.21
0.00174	-6.16
0.00186	-6.11
0.00198	-6.07
0.0021	-6.02
0.00222	-5.98
0.00234	-5.94
0.0025	-5.89
0.00267	-5.84
0.00283	-5.79
0.003	-5.74
0.00316	-5.7
0.00333	-5.65
0.00355	-5.59
0.00378	-5.54
0.004	-5.49
0.00422	-5.44
0.00445	-5.39
0.00467	-5.34
0.00498	-5.28
0.00528	-5.22
0.00559	-5.17
0.00589	-5.11
0.0062	-5.06
0.0065	-5.01
0.00691	-4.95
0.00732	-4.89
0.00773	-4.83
0.00814	-4.78
0.00855	-4.72
0.00896	-4.67
0.00951	-4.61
0.0101	-4.54
0.0106	-4.48
0.0111	-4.43
0.0117	-4.37
0.0122	-4.32
0.013	-4.25
0.0137	-4.18
0.0144	-4.12
0.0151	-4.06
0.0158	-4.01
0.0165	-3.95
0.0175	-3.88
0.0184	-3.81
0.0193	-3.75
0.0203	-3.69
0.0212	-3.63
0.0221	-3.57
0.0234	-3.49
0.0246	-3.42
0.0258	-3.35
0.027	-3.29
0.0282	-3.22
0.0294	-3.16
0.031	-3.08
0.0325	-3
0.0341	-2.93
0.0357	-2.86
0.0372	-2.79
0.0388	-2.72
0.0409	-2.63
0.0429	-2.55
0.045	-2.47
0.047	-2.39
0.0491	-2.32
0.0512	-2.25
0.0537	-2.16
0.0563	-2.08
0.0588	-2
0.0614	-1.92
0.064	-1.85
0.0665	-1.78
0.0698	-1.7
0.0731	-1.62
0.0764	-1.54
0.0797	-1.47
0.083	-1.4
0.0863	-1.33
0.0906	-1.25
0.0949	-1.18
0.0992	-1.11
0.104	-1.04
0.108	-0.984
0.112	-0.928
0.118	-0.86
0.123	-0.798
0.129	-0.742
0.134	-0.689
0.14	-0.642
0.145	-0.597
0.152	-0.548
0.159	-0.503
0.166	-0.463
0.173	-0.426
0.18	-0.392
0.186	-0.362
0.195	-0.328
0.203	-0.298
0.211	-0.271
0.219	-0.247
0.228	-0.225
0.236	-0.206
0.246	-0.184
0.256	-0.165
0.266	-0.148
0.276	-0.133
0.287	-0.12
0.297	-0.108
0.31	-0.0942
0.323	-0.0825
0.336	-0.0723
0.349	-0.0634
0.361	-0.0557
0.374	-0.049
0.392	-0.0413
0.409	-0.0348
0.426	-0.0294
0.443	-0.0249
0.46	-0.021
0.478	-0.0178
0.498	-0.0146
0.518	-0.012
0.538	-0.00991
0.558	-0.00816
0.578	-0.00672
0.598	-0.00554
0.618	-0.00456
0.638	-0.00376
0.658	-0.0031
0.678	-0.00255
0.698	-0.0021
0.718	-0.00173
0.738	-0.00143
0.758	-0.00118
0.778	-0.000968
0.798	-0.000797
0.818	-0.000657
0.838	-0.000541
0.858	-0.000446
0.878	-0.000367
0.898	-0.000302
0.918	-0.000249
0.938	-0.000205
0.958	-0.000169
0.978	-0.000139
0.998	-0.000114
1	-0.000112


==> plots/+data/5_Inputs1-3.tsv <==
0	-0.532
5.06e-08	-0.532
1.01e-07	-0.532
1.52e-07	-0.532
4.84e-07	-0.532
8.17e-07	-0.532
1.15e-06	-0.531
1.48e-06	-0.531
2.04e-06	-0.531
2.59e-06	-0.531
3.15e-06	-0.531
3.7e-06	-0.531
4.26e-06	-0.531
4.96e-06	-0.53
5.67e-06	-0.53
6.38e-06	-0.53
7.08e-06	-0.53
7.79e-06	-0.53
8.74e-06	-0.53
9.69e-06	-0.53
1.06e-05	-0.53
1.16e-05	-0.53
1.25e-05	-0.529
1.39e-05	-0.529
1.52e-05	-0.529
1.65e-05	-0.529
1.78e-05	-0.529
1.91e-05	-0.529
2.11e-05	-0.529
2.3e-05	-0.529
2.5e-05	-0.528
2.69e-05	-0.528
2.88e-05	-0.528
3.17e-05	-0.528
3.46e-05	-0.528
3.75e-05	-0.528
4.04e-05	-0.527
4.33e-05	-0.527
4.76e-05	-0.527
5.19e-05	-0.527
5.61e-05	-0.527
6.04e-05	-0.526
6.47e-05	-0.526
7.08e-05	-0.526
7.7e-05	-0.526
8.31e-05	-0.525
8.93e-05	-0.525
9.55e-05	-0.525
0.000104	-0.525
0.000113	-0.524
0.000122	-0.524
0.00013	-0.524
0.000139	-0.524
0.000151	-0.523
0.000164	-0.523
0.000176	-0.523
0.000188	-0.522
0.0002	-0.522
0.000217	-0.522
0.000234	-0.521
0.000251	-0.521
0.000268	-0.521
0.000285	-0.52
0.000308	-0.52
0.000332	-0.52
0.000355	-0.519
0.000378	-0.519
0.000401	-0.519
0.000433	-0.518
0.000464	-0.518
0.000495	-0.518
0.000527	-0.517
0.000558	-0.517
0.0006	-0.517
0.000642	-0.517
0.000684	-0.516
0.000726	-0.516
0.000768	-0.516
0.000824	-0.516
0.00088	-0.516
0.000935	-0.516
0.000991	-0.516
0.00105	-0.516
0.00112	-0.516
0.00119	-0.516
0.00127	-0.516
0.00134	-0.516
0.00141	-0.516
0.00151	-0.517
0.0016	-0.517
0.0017	-0.517
0.00179	-0.518
0.00189	-0.518
0.00201	-0.519
0.00213	-0.52
0.00225	-0.521
0.00238	-0.522
0.0025	-0.523
0.00265	-0.524
0.00281	-0.525
0.00297	-0.526
0.00312	-0.528
0.00328	-0.529
0.00348	-0.531
0.00367	-0.533
0.00387	-0.534
0.00407	-0.536
0.00427	-0.538
0.00447	-0.54
0.0048	-0.543
0.00514	-0.546
0.00547	-0.549
0.0058	-0.552
0.00614	-0.555
0.00647	-0.558
0.00692	-0.561
0.00737	-0.565
0.00782	-0.568
0.00827	-0.571
0.00872	-0.574
0.00917	-0.577
0.00978	-0.581
0.0104	-0.584
0.011	-0.587
0.0116	-0.589
0.0122	-0.592
0.0128	-0.594
0.0136	-0.596
0.0144	-0.598
0.0152	-0.6
0.0161	-0.601
0.0169	-0.602
0.0177	-0.602
0.0188	-0.602
0.0198	-0.602
0.0209	-0.601
0.022	-0.6
0.0231	-0.599
0.0242	-0.597
0.0256	-0.595
0.027	-0.592
0.0284	-0.588
0.0298	-0.584
0.0312	-0.58
0.0327	-0.576
0.0344	-0.571
0.0361	-0.565
0.0378	-0.559
0.0395	-0.553
0.0412	-0.547
0.043	-0.54
0.0451	-0.532
0.0472	-0.524
0.0493	-0.516
0.0514	-0.508
0.0535	-0.5
0.0556	-0.492
0.0583	-0.481
0.061	-0.471
0.0637	-0.46
0.0664	-0.45
0.0691	-0.44
0.0718	-0.43
0.0754	-0.417
0.079	-0.404
0.0826	-0.391
0.0862	-0.379
0.0899	-0.367
0.0935	-0.355
0.0986	-0.339
0.104	-0.324
0.109	-0.309
0.114	-0.294
0.119	-0.281
0.124	-0.268
0.131	-0.251
0.137	-0.236
0.144	-0.222
0.15	-0.208
0.157	-0.196
0.163	-0.184
0.172	-0.169
0.181	-0.155
0.189	-0.143
0.198	-0.131
0.206	-0.121
0.215	-0.111
0.226	-0.1
0.236	-0.0901
0.247	-0.0811
0.258	-0.0729
0.269	-0.0656
0.279	-0.0591
0.293	-0.0518
0.306	-0.0454
0.32	-0.0398
0.333	-0.0348
0.346	-0.0305
0.36	-0.0268
0.377	-0.0226
0.394	-0.0191
0.411	-0.0162
0.428	-0.0137
0.445	-0.0116
0.462	-0.00978
0.482	-0.00803
0.502	-0.00659
0.522	-0.00541
0.542	-0.00444
0.562	-0.00364
0.582	-0.00299
0.602	-0.00245
0.622	-0.00201
0.642	-0.00165
0.662	-0.00136
0.682	-0.00111
0.702	-0.000913
0.722	-0.00075
0.742	-0.000615
0.762	-0.000505
0.782	-0.000415
0.802	-0.00034
0.822	-0.000279
0.842	-0.000229
0.862	-0.000188
0.882	-0.000154
0.902	-0.000127
0.922	-0.000104
0.942	-8.54e-05
0.962	-7.01e-05
0.982	-5.75e-05
1	-4.8e-05


==> plots/+data/5_Inputs1-4.tsv <==
0	-1.48
5.06e-08	-1.48
1.01e-07	-1.48
1.52e-07	-1.48
4.84e-07	-1.48
8.17e-07	-1.48
1.15e-06	-1.48
1.48e-06	-1.48
2.04e-06	-1.48
2.59e-06	-1.48
3.15e-06	-1.48
3.7e-06	-1.48
4.26e-06	-1.48
4.96e-06	-1.48
5.67e-06	-1.48
6.38e-06	-1.48
7.08e-06	-1.48
7.79e-06	-1.47
8.74e-06	-1.47
9.69e-06	-1.47
1.06e-05	-1.47
1.16e-05	-1.47
1.25e-05	-1.47
1.39e-05	-1.47
1.52e-05	-1.47
1.65e-05	-1.47
1.78e-05	-1.47
1.91e-05	-1.47
2.11e-05	-1.47
2.3e-05	-1.47
2.5e-05	-1.47
2.69e-05	-1.47
2.88e-05	-1.47
3.17e-05	-1.46
3.46e-05	-1.46
3.75e-05	-1.46
4.04e-05	-1.46
4.33e-05	-1.46
4.76e-05	-1.46
5.19e-05	-1.46
5.61e-05	-1.46
6.04e-05	-1.46
6.47e-05	-1.46
7.08e-05	-1.46
7.7e-05	-1.45
8.31e-05	-1.45
8.93e-05	-1.45
9.55e-05	-1.45
0.000104	-1.45
0.000113	-1.45
0.000122	-1.45
0.00013	-1.45
0.000139	-1.44
0.000151	-1.44
0.000164	-1.44
0.000176	-1.44
0.000188	-1.44
0.0002	-1.44
0.000217	-1.43
0.000234	-1.43
0.000251	-1.43
0.000268	-1.43
0.000285	-1.43
0.000308	-1.43
0.000332	-1.42
0.000355	-1.42
0.000378	-1.42
0.000401	-1.42
0.000433	-1.42
0.000464	-1.41
0.000495	-1.41
0.000527	-1.41
0.000558	-1.41
0.0006	-1.4
0.000642	-1.4
0.000684	-1.4
0.000726	-1.4
0.000768	-1.39
0.000824	-1.39
0.00088	-1.39
0.000935	-1.39
0.000991	-1.38
0.00105	-1.38
0.00112	-1.38
0.00119	-1.37
0.00127	-1.37
0.00134	-1.37
0.00141	-1.37
0.00151	-1.36
0.0016	-1.36
0.0017	-1.36
0.00179	-1.35
0.00189	-1.35
0.00201	-1.35
0.00213	-1.35
0.00225	-1.34
0.00238	-1.34
0.0025	-1.34
0.00265	-1.33
0.00281	-1.33
0.00297	-1.33
0.00312	-1.32
0.00328	-1.32
0.00348	-1.32
0.00367	-1.32
0.00387	-1.31
0.00407	-1.31
0.00427	-1.31
0.00447	-1.31
0.0048	-1.3
0.00514	-1.3
0.00547	-1.3
0.0058	-1.3
0.00614	-1.29
0.00647	-1.29
0.00692	-1.29
0.00737	-1.29
0.00782	-1.29
0.00827	-1.28
0.00872	-1.28
0.00917	-1.28
0.00978	-1.28
0.0104	-1.28
0.011	-1.28
0.0116	-1.28
0.0122	-1.28
0.0128	-1.28
0.0136	-1.28
0.0144	-1.28
0.0152	-1.28
0.0161	-1.28
0.0169	-1.28
0.0177	-1.28
0.0188	-1.28
0.0198	-1.28
0.0209	-1.28
0.022	-1.28
0.0231	-1.27
0.0242	-1.27
0.0256	-1.27
0.027	-1.27
0.0284	-1.26
0.0298	-1.26
0.0312	-1.26
0.0327	-1.25
0.0344	-1.24
0.0361	-1.24
0.0378	-1.23
0.0395	-1.22
0.0412	-1.21
0.043	-1.21
0.0451	-1.19
0.0472	-1.18
0.0493	-1.17
0.0514	-1.16
0.0535	-1.15
0.0556	-1.13
0.0583	-1.12
0.061	-1.1
0.0637	-1.08
0.0664	-1.06
0.0691	-1.05
0.0718	-1.03
0.0754	-1
0.079	-0.979
0.0826	-0.955
0.0862	-0.931
0.0899	-0.908
0.0935	-0.884
0.0986	-0.851
0.104	-0.819
0.109	-0.788
0.114	-0.757
0.119	-0.727
0.124	-0.698
0.131	-0.662
0.137	-0.627
0.144	-0.594
0.15	-0.562
0.157	-0.531
0.163	-0.502
0.172	-0.467
0.181	-0.433
0.189	-0.402
0.198	-0.372
0.206	-0.345
0.215	-0.32
0.226	-0.29
0.236	-0.264
0.247	-0.239
0.258	-0.217
0.269	-0.197
0.279	-0.178
0.293	-0.158
0.306	-0.139
0.32	-0.123
0.333	-0.109
0.346	-0.096
0.36	-0.0848
0.377	-0.0723
0.394	-0.0617
0.411	-0.0526
0.428	-0.0449
0.445	-0.0383
0.462	-0.0326
0.482	-0.027
0.502	-0.0224
0.522	-0.0185
0.542	-0.0154
0.562	-0.0127
0.582	-0.0105
0.602	-0.00871
0.622	-0.0072
0.642	-0.00596
0.662	-0.00493
0.682	-0.00408
0.702	-0.00337
0.722	-0.00279
0.742	-0.00231
0.762	-0.00191
0.782	-0.00158
0.802	-0.0013
0.822	-0.00108
0.842	-0.000891
0.862	-0.000736
0.882	-0.000609
0.902	-0.000503
0.922	-0.000416
0.942	-0.000343
0.962	-0.000284
0.982	-0.000234
1	-0.000197


==> plots/+data/6_x_1-1.tsv <==
x	y	z	c
0	0	-1.68e-16	-1.68e-16
0	0.05	0.00388	0.00388
0	0.1	0.0295	0.0295
0	0.15	0.0937	0.0937
0	0.2	0.203	0.203
0	0.25	0.354	0.354
0	0.3	0.53	0.53
0	0.35	0.707	0.707
0	0.4	0.86	0.86
0	0.45	0.963	0.963
0	0.5	1	1
0	0.55	0.963	0.963
0	0.6	0.86	0.86
0	0.65	0.707	0.707
0	0.7	0.53	0.53
0	0.75	0.354	0.354
0	0.8	0.203	0.203
0	0.85	0.0937	0.0937
0	0.9	0.0295	0.0295
0	0.95	0.00388	0.00388
0	1	1.68e-16	1.68e-16
3.07e-06	0	-0.000208	-0.000208
3.07e-06	0.05	0.00393	0.00393
3.07e-06	0.1	0.0296	0.0296
3.07e-06	0.15	0.0938	0.0938
3.07e-06	0.2	0.203	0.203
3.07e-06	0.25	0.354	0.354
3.07e-06	0.3	0.53	0.53
3.07e-06	0.35	0.707	0.707
3.07e-06	0.4	0.86	0.86
3.07e-06	0.45	0.963	0.963
3.07e-06	0.5	1	1
3.07e-06	0.55	0.963	0.963
3.07e-06	0.6	0.86	0.86
3.07e-06	0.65	0.707	0.707
3.07e-06	0.7	0.53	0.53
3.07e-06	0.75	0.354	0.354
3.07e-06	0.8	0.203	0.203
3.07e-06	0.85	0.0938	0.0938
3.07e-06	0.9	0.0296	0.0296
3.07e-06	0.95	0.00396	0.00396
3.07e-06	1	-0.00694	-0.00694
1.01e-05	0	-0.000433	-0.000433
1.01e-05	0.05	0.00406	0.00406
1.01e-05	0.1	0.0298	0.0298
1.01e-05	0.15	0.0941	0.0941
1.01e-05	0.2	0.203	0.203
1.01e-05	0.25	0.354	0.354
1.01e-05	0.3	0.53	0.53
1.01e-05	0.35	0.707	0.707
1.01e-05	0.4	0.86	0.86
1.01e-05	0.45	0.963	0.963
1.01e-05	0.5	0.999	0.999
1.01e-05	0.55	0.963	0.963
1.01e-05	0.6	0.86	0.86
1.01e-05	0.65	0.707	0.707
1.01e-05	0.7	0.53	0.53
1.01e-05	0.75	0.354	0.354
1.01e-05	0.8	0.204	0.204
1.01e-05	0.85	0.0942	0.0942
1.01e-05	0.9	0.03	0.03
1.01e-05	0.95	0.00414	0.00414
1.01e-05	1	-0.0138	-0.0138
2.78e-05	0	-0.000709	-0.000709
2.78e-05	0.05	0.00437	0.00437
2.78e-05	0.1	0.0304	0.0304
2.78e-05	0.15	0.0947	0.0947
2.78e-05	0.2	0.204	0.204
2.78e-05	0.25	0.354	0.354
2.78e-05	0.3	0.53	0.53
2.78e-05	0.35	0.707	0.707
2.78e-05	0.4	0.859	0.859
2.78e-05	0.45	0.962	0.962
2.78e-05	0.5	0.998	0.998
2.78e-05	0.55	0.962	0.962
2.78e-05	0.6	0.859	0.859
2.78e-05	0.65	0.707	0.707
2.78e-05	0.7	0.53	0.53
2.78e-05	0.75	0.354	0.354
2.78e-05	0.8	0.204	0.204
2.78e-05	0.85	0.0951	0.0951
2.78e-05	0.9	0.0307	0.0307
2.78e-05	0.95	0.00459	0.00459
2.78e-05	1	-0.0232	-0.0232
6.47e-05	0	-0.000978	-0.000978
6.47e-05	0.05	0.00503	0.00503
6.47e-05	0.1	0.0315	0.0315
6.47e-05	0.15	0.0961	0.0961
6.47e-05	0.2	0.205	0.205
6.47e-05	0.25	0.355	0.355
6.47e-05	0.3	0.53	0.53
6.47e-05	0.35	0.706	0.706
6.47e-05	0.4	0.858	0.858
6.47e-05	0.45	0.96	0.96
6.47e-05	0.5	0.996	0.996
6.47e-05	0.55	0.96	0.96
6.47e-05	0.6	0.857	0.857
6.47e-05	0.65	0.706	0.706
6.47e-05	0.7	0.53	0.53
6.47e-05	0.75	0.355	0.355
6.47e-05	0.8	0.206	0.206
6.47e-05	0.85	0.0969	0.0969
6.47e-05	0.9	0.0323	0.0323
6.47e-05	0.95	0.00542	0.00542
6.47e-05	1	-0.0351	-0.0351
0.000152	0	-0.0011	-0.0011
0.000152	0.05	0.00653	0.00653
0.000152	0.1	0.0342	0.0342
0.000152	0.15	0.0993	0.0993
0.000152	0.2	0.208	0.208
0.000152	0.25	0.357	0.357
0.000152	0.3	0.53	0.53
0.000152	0.35	0.704	0.704
0.000152	0.4	0.854	0.854
0.000152	0.45	0.955	0.955
0.000152	0.5	0.99	0.99
0.000152	0.55	0.954	0.954
0.000152	0.6	0.853	0.853
0.000152	0.65	0.704	0.704
0.000152	0.7	0.53	0.53
0.000152	0.75	0.358	0.358
0.000152	0.8	0.21	0.21
0.000152	0.85	0.101	0.101
0.000152	0.9	0.0361	0.0361
0.000152	0.95	0.00507	0.00507
0.000152	1	-0.0526	-0.0526
0.000326	0	-0.000454	-0.000454
0.000326	0.05	0.00937	0.00937
0.000326	0.1	0.0395	0.0395
0.000326	0.15	0.106	0.106
0.000326	0.2	0.214	0.214
0.000326	0.25	0.361	0.361
0.000326	0.3	0.53	0.53
0.000326	0.35	0.701	0.701
0.000326	0.4	0.847	0.847
0.000326	0.45	0.945	0.945
0.000326	0.5	0.98	0.98
0.000326	0.55	0.944	0.944
0.000326	0.6	0.846	0.846
0.000326	0.65	0.7	0.7
0.000326	0.7	0.531	0.531
0.000326	0.75	0.362	0.362
0.000326	0.8	0.217	0.217
0.000326	0.85	0.109	0.109
0.000326	0.9	0.0425	0.0425
0.000326	0.95	-0.000291	-0.000291
0.000326	1	-0.0737	-0.0737
0.000688	0	0.00269	0.00269
0.000688	0.05	0.0154	0.0154
0.000688	0.1	0.0498	0.0498
0.000688	0.15	0.118	0.118
0.000688	0.2	0.225	0.225
0.000688	0.25	0.368	0.368
0.000688	0.3	0.531	0.531
0.000688	0.35	0.694	0.694
0.000688	0.4	0.833	0.833
0.000688	0.45	0.926	0.926
0.000688	0.5	0.958	0.958
0.000688	0.55	0.924	0.924
0.000688	0.6	0.831	0.831
0.000688	0.65	0.693	0.693
0.000688	0.7	0.532	0.532
0.000688	0.75	0.371	0.371
0.000688	0.8	0.231	0.231
0.000688	0.85	0.125	0.125
0.000688	0.9	0.0505	0.0505
0.000688	0.95	-0.0125	-0.0125
0.000688	1	-0.0989	-0.0989
0.00133	0	0.0113	0.0113
0.00133	0.05	0.0271	0.0271
0.00133	0.1	0.0668	0.0668
0.00133	0.15	0.138	0.138
0.00133	0.2	0.243	0.243
0.00133	0.25	0.379	0.379
0.00133	0.3	0.531	0.531
0.00133	0.35	0.682	0.682
0.00133	0.4	0.809	0.809
0.00133	0.45	0.894	0.894
0.00133	0.5	0.923	0.923
0.00133	0.55	0.892	0.892
0.00133	0.6	0.806	0.806
0.00133	0.65	0.68	0.68
0.00133	0.7	0.533	0.533
0.00133	0.75	0.384	0.384
0.00133	0.8	0.252	0.252
0.00133	0.85	0.144	0.144
0.00133	0.9	0.0563	0.0563
0.00133	0.95	-0.0265	-0.0265
0.00133	1	-0.121	-0.121
0.00283	0	0.0382	0.0382
0.00283	0.05	0.0575	0.0575
0.00283	0.1	0.103	0.103
0.00283	0.15	0.176	0.176
0.00283	0.2	0.276	0.276
0.00283	0.25	0.397	0.397
0.00283	0.3	0.529	0.529
0.00283	0.35	0.655	0.655
0.00283	0.4	0.761	0.761
0.00283	0.45	0.829	0.829
0.00283	0.5	0.852	0.852
0.00283	0.55	0.826	0.826
0.00283	0.6	0.757	0.757
0.00283	0.65	0.653	0.653
0.00283	0.7	0.531	0.531
0.00283	0.75	0.403	0.403
0.00283	0.8	0.28	0.28
0.00283	0.85	0.167	0.167
0.00283	0.9	0.0635	0.0635
0.00283	0.95	-0.0363	-0.0363
0.00283	1	-0.136	-0.136
0.00559	0	0.093	0.093
0.00559	0.05	0.114	0.114
0.00559	0.1	0.16	0.16
0.00559	0.15	0.228	0.228
0.00559	0.2	0.315	0.315
0.00559	0.25	0.414	0.414
0.00559	0.3	0.517	0.517
0.00559	0.35	0.612	0.612
0.00559	0.4	0.689	0.689
0.00559	0.45	0.739	0.739
0.00559	0.5	0.755	0.755
0.00559	0.55	0.736	0.736
0.00559	0.6	0.685	0.685
0.00559	0.65	0.608	0.608
0.00559	0.7	0.512	0.512
0.00559	0.75	0.406	0.406
0.00559	0.8	0.295	0.295
0.00559	0.85	0.184	0.184
0.00559	0.9	0.0762	0.0762
0.00559	0.95	-0.0282	-0.0282
0.00559	1	-0.128	-0.128
0.0111	0	0.186	0.186
0.0111	0.05	0.207	0.207
0.0111	0.1	0.244	0.244
0.0111	0.15	0.295	0.295
0.0111	0.2	0.356	0.356
0.0111	0.25	0.423	0.423
0.0111	0.3	0.488	0.488
0.0111	0.35	0.547	0.547
0.0111	0.4	0.592	0.592
0.0111	0.45	0.62	0.62
0.0111	0.5	0.628	0.628
0.0111	0.55	0.613	0.613
0.0111	0.6	0.578	0.578
0.0111	0.65	0.524	0.524
0.0111	0.7	0.454	0.454
0.0111	0.75	0.372	0.372
0.0111	0.8	0.282	0.282
0.0111	0.85	0.186	0.186
0.0111	0.9	0.0888	0.0888
0.0111	0.95	-0.00824	-0.00824
0.0111	1	-0.103	-0.103
0.0203	0	0.273	0.273
0.0203	0.05	0.292	0.292
0.0203	0.1	0.317	0.317
0.0203	0.15	0.349	0.349
0.0203	0.2	0.383	0.383
0.0203	0.25	0.419	0.419
0.0203	0.3	0.452	0.452
0.0203	0.35	0.479	0.479
0.0203	0.4	0.499	0.499
0.0203	0.45	0.508	0.508
0.0203	0.5	0.505	0.505
0.0203	0.55	0.489	0.489
0.0203	0.6	0.46	0.46
0.0203	0.65	0.418	0.418
0.0203	0.7	0.365	0.365
0.0203	0.75	0.302	0.302
0.0203	0.8	0.232	0.232
0.0203	0.85	0.155	0.155
0.0203	0.9	0.0738	0.0738
0.0203	0.95	-0.00973	-0.00973
0.0203	1	-0.0942	-0.0942
0.0372	0	0.319	0.319
0.0372	0.05	0.336	0.336
0.0372	0.1	0.352	0.352
0.0372	0.15	0.368	0.368
0.0372	0.2	0.382	0.382
0.0372	0.25	0.394	0.394
0.0372	0.3	0.402	0.402
0.0372	0.35	0.406	0.406
0.0372	0.4	0.404	0.404
0.0372	0.45	0.396	0.396
0.0372	0.5	0.381	0.381
0.0372	0.55	0.358	0.358
0.0372	0.6	0.329	0.329
0.0372	0.65	0.292	0.292
0.0372	0.7	0.248	0.248
0.0372	0.75	0.198	0.198
0.0372	0.8	0.142	0.142
0.0372	0.85	0.0825	0.0825
0.0372	0.9	0.0191	0.0191
0.0372	0.95	-0.0466	-0.0466
0.0372	1	-0.113	-0.113
0.064	0	0.295	0.295
0.064	0.05	0.309	0.309
0.064	0.1	0.32	0.32
0.064	0.15	0.328	0.328
0.064	0.2	0.332	0.332
0.064	0.25	0.333	0.333
0.064	0.3	0.329	0.329
0.064	0.35	0.321	0.321
0.064	0.4	0.309	0.309
0.064	0.45	0.293	0.293
0.064	0.5	0.271	0.271
0.064	0.55	0.246	0.246
0.064	0.6	0.216	0.216
0.064	0.65	0.182	0.182
0.064	0.7	0.144	0.144
0.064	0.75	0.103	0.103
0.064	0.8	0.0596	0.0596
0.064	0.85	0.0143	0.0143
0.064	0.9	-0.0324	-0.0324
0.064	0.95	-0.0796	-0.0796
0.064	1	-0.127	-0.127
0.112	0	0.205	0.205
0.112	0.05	0.214	0.214
0.112	0.1	0.22	0.22
0.112	0.15	0.224	0.224
0.112	0.2	0.224	0.224
0.112	0.25	0.221	0.221
0.112	0.3	0.214	0.214
0.112	0.35	0.205	0.205
0.112	0.4	0.193	0.193
0.112	0.45	0.177	0.177
0.112	0.5	0.159	0.159
0.112	0.55	0.139	0.139
0.112	0.6	0.116	0.116
0.112	0.65	0.0914	0.0914
0.112	0.7	0.0654	0.0654
0.112	0.75	0.0383	0.0383
0.112	0.8	0.0105	0.0105
0.112	0.85	-0.0176	-0.0176
0.112	0.9	-0.0456	-0.0456
0.112	0.95	-0.0731	-0.0731
0.112	1	-0.0999	-0.0999
0.186	0	0.101	0.101
0.186	0.05	0.106	0.106
0.186	0.1	0.109	0.109
0.186	0.15	0.111	0.111
0.186	0.2	0.11	0.11
0.186	0.25	0.108	0.108
0.186	0.3	0.104	0.104
0.186	0.35	0.0987	0.0987
0.186	0.4	0.0917	0.0917
0.186	0.45	0.0834	0.0834
0.186	0.5	0.0737	0.0737
0.186	0.55	0.063	0.063
0.186	0.6	0.0513	0.0513
0.186	0.65	0.0389	0.0389
0.186	0.7	0.026	0.026
0.186	0.75	0.0127	0.0127
0.186	0.8	-0.000726	-0.000726
0.186	0.85	-0.0141	-0.0141
0.186	0.9	-0.0272	-0.0272
0.186	0.95	-0.0399	-0.0399
0.186	1	-0.052	-0.052
0.31	0	0.0297	0.0297
0.31	0.05	0.0311	0.0311
0.31	0.1	0.032	0.032
0.31	0.15	0.0323	0.0323
0.31	0.2	0.0322	0.0322
0.31	0.25	0.0315	0.0315
0.31	0.3	0.0303	0.0303
0.31	0.35	0.0287	0.0287
0.31	0.4	0.0266	0.0266
0.31	0.45	0.024	0.024
0.31	0.5	0.0211	0.0211
0.31	0.55	0.0179	0.0179
0.31	0.6	0.0144	0.0144
0.31	0.65	0.0108	0.0108
0.31	0.7	0.00695	0.00695
0.31	0.75	0.00306	0.00306
0.31	0.8	-0.000849	-0.000849
0.31	0.85	-0.00472	-0.00472
0.31	0.9	-0.00849	-0.00849
0.31	0.95	-0.0121	-0.0121
0.31	1	-0.0156	-0.0156
0.498	0	0.0045	0.0045
0.498	0.05	0.00471	0.00471
0.498	0.1	0.00485	0.00485
0.498	0.15	0.00491	0.00491
0.498	0.2	0.00488	0.00488
0.498	0.25	0.00478	0.00478
0.498	0.3	0.0046	0.0046
0.498	0.35	0.00434	0.00434
0.498	0.4	0.00401	0.00401
0.498	0.45	0.00362	0.00362
0.498	0.5	0.00317	0.00317
0.498	0.55	0.00268	0.00268
0.498	0.6	0.00214	0.00214
0.498	0.65	0.00158	0.00158
0.498	0.7	0.000995	0.000995
0.498	0.75	0.0004	0.0004
0.498	0.8	-0.000196	-0.000196
0.498	0.85	-0.000785	-0.000785
0.498	0.9	-0.00136	-0.00136
0.498	0.95	-0.00191	-0.00191
0.498	1	-0.00243	-0.00243
0.758	0	0.00033	0.00033
0.758	0.05	0.000347	0.000347
0.758	0.1	0.000357	0.000357
0.758	0.15	0.000361	0.000361
0.758	0.2	0.000359	0.000359
0.758	0.25	0.000351	0.000351
0.758	0.3	0.000338	0.000338
0.758	0.35	0.000318	0.000318
0.758	0.4	0.000294	0.000294
0.758	0.45	0.000265	0.000265
0.758	0.5	0.000231	0.000231
0.758	0.55	0.000194	0.000194
0.758	0.6	0.000154	0.000154
0.758	0.65	0.000112	0.000112
0.758	0.7	6.81e-05	6.81e-05
0.758	0.75	2.38e-05	2.38e-05
0.758	0.8	-2.06e-05	-2.06e-05
0.758	0.85	-6.42e-05	-6.42e-05
0.758	0.9	-0.000107	-0.000107
0.758	0.95	-0.000147	-0.000147
0.758	1	-0.000185	-0.000185
1	0	2.9e-05	2.9e-05
1	0.05	3.04e-05	3.04e-05
1	0.1	3.13e-05	3.13e-05
1	0.15	3.17e-05	3.17e-05
1	0.2	3.15e-05	3.15e-05
1	0.25	3.08e-05	3.08e-05
1	0.3	2.96e-05	2.96e-05
1	0.35	2.79e-05	2.79e-05
1	0.4	2.57e-05	2.57e-05
1	0.45	2.31e-05	2.31e-05
1	0.5	2.01e-05	2.01e-05
1	0.55	1.68e-05	1.68e-05
1	0.6	1.32e-05	1.32e-05
1	0.65	9.45e-06	9.45e-06
1	0.7	5.57e-06	5.57e-06
1	0.75	1.64e-06	1.64e-06
1	0.8	-2.3e-06	-2.3e-06
1	0.85	-6.16e-06	-6.16e-06
1	0.9	-9.9e-06	-9.9e-06
1	0.95	-1.35e-05	-1.35e-05
1	1	-1.68e-05	-1.68e-05


==> plots/+data/6_x_1-2.tsv <==
%0	0.16	0.112
%2.95e-08	0.16	0.112
%5.89e-08	0.16	0.112
%8.84e-08	0.16	0.112
%3.04e-07	0.16	0.112
%5.2e-07	0.16	0.112
%7.36e-07	0.16	0.112
%9.52e-07	0.16	0.112
%1.37e-06	0.16	0.112
%1.8e-06	0.16	0.112
%2.22e-06	0.16	0.112
%2.64e-06	0.16	0.112
%3.07e-06	0.16	0.112
%3.49e-06	0.16	0.112
%3.92e-06	0.16	0.112
%4.35e-06	0.16	0.112
%4.78e-06	0.16	0.112
%5.21e-06	0.16	0.112
%5.82e-06	0.16	0.112
%6.43e-06	0.16	0.112
%7.05e-06	0.16	0.112
%7.66e-06	0.16	0.112
%8.27e-06	0.16	0.112
%9.17e-06	0.16	0.112
%1.01e-05	0.16	0.112
%1.1e-05	0.16	0.112
%1.19e-05	0.16	0.112
%1.28e-05	0.16	0.112
%1.41e-05	0.16	0.112
%1.54e-05	0.16	0.112
%1.67e-05	0.16	0.112
%1.8e-05	0.16	0.112
%1.93e-05	0.16	0.113
%2.1e-05	0.16	0.113
%2.27e-05	0.16	0.113
%2.44e-05	0.16	0.113
%2.61e-05	0.16	0.113
%2.78e-05	0.16	0.113
%3.01e-05	0.16	0.113
%3.24e-05	0.16	0.113
%3.47e-05	0.16	0.113
%3.71e-05	0.16	0.113
%3.94e-05	0.16	0.113
%4.26e-05	0.16	0.113
%4.59e-05	0.16	0.114
%4.91e-05	0.16	0.114
%5.23e-05	0.16	0.114
%5.56e-05	0.16	0.114
%6.01e-05	0.16	0.114
%6.47e-05	0.16	0.114
%6.92e-05	0.16	0.114
%7.38e-05	0.16	0.115
%7.83e-05	0.16	0.115
%8.46e-05	0.16	0.115
%9.08e-05	0.16	0.115
%9.71e-05	0.16	0.115
%0.000103	0.16	0.116
%0.00011	0.16	0.116
%0.000118	0.16	0.116
%0.000127	0.16	0.117
%0.000135	0.16	0.117
%0.000144	0.16	0.117
%0.000152	0.16	0.117
%0.000164	0.16	0.118
%0.000175	0.16	0.118
%0.000187	0.16	0.119
%0.000198	0.16	0.119
%0.000209	0.16	0.12
%0.000225	0.16	0.12
%0.00024	0.16	0.121
%0.000255	0.16	0.121
%0.00027	0.16	0.122
%0.000286	0.16	0.122
%0.000306	0.16	0.123
%0.000326	0.16	0.124
%0.000346	0.16	0.124
%0.000366	0.16	0.125
%0.000386	0.16	0.126
%0.000412	0.16	0.127
%0.000439	0.16	0.128
%0.000465	0.16	0.129
%0.000491	0.16	0.13
%0.000518	0.16	0.13
%0.000552	0.16	0.132
%0.000586	0.16	0.133
%0.00062	0.16	0.134
%0.000654	0.16	0.135
%0.000688	0.16	0.136
%0.000732	0.16	0.138
%0.000776	0.16	0.139
%0.00082	0.16	0.14
%0.000864	0.16	0.142
%0.000908	0.16	0.143
%0.000964	0.16	0.145
%0.00102	0.16	0.147
%0.00108	0.16	0.148
%0.00113	0.16	0.15
%0.00119	0.16	0.152
%0.00126	0.16	0.154
%0.00133	0.16	0.156
%0.0014	0.16	0.158
%0.00147	0.16	0.16
%0.00154	0.16	0.162
%0.00162	0.16	0.164
%0.00174	0.16	0.167
%0.00186	0.16	0.17
%0.00198	0.16	0.173
%0.0021	0.16	0.176
%0.00222	0.16	0.179
%0.00234	0.16	0.182
%0.0025	0.16	0.186
%0.00267	0.16	0.19
%0.00283	0.16	0.194
%0.003	0.16	0.197
%0.00316	0.16	0.201
%0.00333	0.16	0.204
%0.00355	0.16	0.209
%0.00378	0.16	0.213
%0.004	0.16	0.217
%0.00422	0.16	0.221
%0.00445	0.16	0.225
%0.00467	0.16	0.229
%0.00498	0.16	0.234
%0.00528	0.16	0.239
%0.00559	0.16	0.244
%0.00589	0.16	0.249
%0.0062	0.16	0.253
%0.0065	0.16	0.257
%0.00691	0.16	0.263
%0.00732	0.16	0.268
%0.00773	0.16	0.273
%0.00814	0.16	0.277
%0.00855	0.16	0.282
%0.00896	0.16	0.286
%0.00951	0.16	0.292
%0.0101	0.16	0.297
%0.0106	0.16	0.302
%0.0111	0.16	0.307
%0.0117	0.16	0.311
%0.0122	0.16	0.315
%0.013	0.16	0.32
%0.0137	0.16	0.325
%0.0144	0.16	0.329
%0.0151	0.16	0.334
%0.0158	0.16	0.337
%0.0165	0.16	0.341
%0.0175	0.16	0.345
%0.0184	0.16	0.349
%0.0193	0.16	0.352
%0.0203	0.16	0.355
%0.0212	0.16	0.358
%0.0221	0.16	0.361
%0.0234	0.16	0.363
%0.0246	0.16	0.366
%0.0258	0.16	0.368
%0.027	0.16	0.369
%0.0282	0.16	0.37
%0.0294	0.16	0.371
0.031	0.16	0.372
0.0325	0.16	0.372
0.0341	0.16	0.372
0.0357	0.16	0.372
0.0372	0.16	0.371
0.0388	0.16	0.37
0.0409	0.16	0.368
0.0429	0.16	0.366
0.045	0.16	0.363
0.047	0.16	0.36
0.0491	0.16	0.357
0.0512	0.16	0.354
0.0537	0.16	0.349
0.0563	0.16	0.345
0.0588	0.16	0.34
0.0614	0.16	0.334
0.064	0.16	0.329
0.0665	0.16	0.324
0.0698	0.16	0.316
0.0731	0.16	0.309
0.0764	0.16	0.302
0.0797	0.16	0.294
0.083	0.16	0.287
0.0863	0.16	0.28
0.0906	0.16	0.27
0.0949	0.16	0.26
0.0992	0.16	0.251
0.104	0.16	0.242
0.108	0.16	0.233
0.112	0.16	0.224
0.118	0.16	0.213
0.123	0.16	0.202
0.129	0.16	0.192
0.134	0.16	0.183
0.14	0.16	0.173
0.145	0.16	0.164
0.152	0.16	0.154
0.159	0.16	0.144
0.166	0.16	0.135
0.173	0.16	0.126
0.18	0.16	0.118
0.186	0.16	0.111
0.195	0.16	0.102
0.203	0.16	0.094
0.211	0.16	0.0866
0.219	0.16	0.0798
0.228	0.16	0.0735
0.236	0.16	0.0677
0.246	0.16	0.0612
0.256	0.16	0.0553
0.266	0.16	0.0499
0.276	0.16	0.0451
0.287	0.16	0.0408
0.297	0.16	0.0368
0.31	0.16	0.0323
0.323	0.16	0.0284
0.336	0.16	0.0249
0.349	0.16	0.0219
0.361	0.16	0.0192
0.374	0.16	0.0169
0.392	0.16	0.0142
0.409	0.16	0.012
0.426	0.16	0.0101
0.443	0.16	0.00847
0.46	0.16	0.00713
0.478	0.16	0.006
0.498	0.16	0.00491
0.518	0.16	0.00401
0.538	0.16	0.00328
0.558	0.16	0.00269
0.578	0.16	0.0022
0.598	0.16	0.0018
0.618	0.16	0.00147
0.638	0.16	0.0012
0.658	0.16	0.000985
0.678	0.16	0.000806
0.698	0.16	0.00066
0.718	0.16	0.00054
0.738	0.16	0.000441
0.758	0.16	0.000361
0.778	0.16	0.000296
0.798	0.16	0.000242
0.818	0.16	0.000198
0.838	0.16	0.000162
0.858	0.16	0.000132
0.878	0.16	0.000108
0.898	0.16	8.86e-05
0.918	0.16	7.25e-05
0.938	0.16	5.93e-05
0.958	0.16	4.85e-05
0.978	0.16	3.97e-05
0.998	0.16	3.25e-05
1	0.16	3.17e-05


==> plots/+data/7_x_2-1.tsv <==
x	y	z	c
0	0	-1.68e-16	-1.68e-16
0	0.05	0.00388	0.00388
0	0.1	0.0295	0.0295
0	0.15	0.0937	0.0937
0	0.2	0.203	0.203
0	0.25	0.354	0.354
0	0.3	0.53	0.53
0	0.35	0.707	0.707
0	0.4	0.86	0.86
0	0.45	0.963	0.963
0	0.5	1	1
0	0.55	0.963	0.963
0	0.6	0.86	0.86
0	0.65	0.707	0.707
0	0.7	0.53	0.53
0	0.75	0.354	0.354
0	0.8	0.203	0.203
0	0.85	0.0937	0.0937
0	0.9	0.0295	0.0295
0	0.95	0.00388	0.00388
0	1	1.68e-16	1.68e-16
3.07e-06	0	-0.000228	-0.000228
3.07e-06	0.05	0.00392	0.00392
3.07e-06	0.1	0.0296	0.0296
3.07e-06	0.15	0.0938	0.0938
3.07e-06	0.2	0.203	0.203
3.07e-06	0.25	0.354	0.354
3.07e-06	0.3	0.53	0.53
3.07e-06	0.35	0.707	0.707
3.07e-06	0.4	0.86	0.86
3.07e-06	0.45	0.963	0.963
3.07e-06	0.5	1	1
3.07e-06	0.55	0.963	0.963
3.07e-06	0.6	0.86	0.86
3.07e-06	0.65	0.707	0.707
3.07e-06	0.7	0.53	0.53
3.07e-06	0.75	0.354	0.354
3.07e-06	0.8	0.203	0.203
3.07e-06	0.85	0.0937	0.0937
3.07e-06	0.9	0.0296	0.0296
3.07e-06	0.95	0.0039	0.0039
3.07e-06	1	-0.00897	-0.00897
1.01e-05	0	-0.000504	-0.000504
1.01e-05	0.05	0.00401	0.00401
1.01e-05	0.1	0.0297	0.0297
1.01e-05	0.15	0.0939	0.0939
1.01e-05	0.2	0.203	0.203
1.01e-05	0.25	0.354	0.354
1.01e-05	0.3	0.53	0.53
1.01e-05	0.35	0.707	0.707
1.01e-05	0.4	0.86	0.86
1.01e-05	0.45	0.963	0.963
1.01e-05	0.5	1	1
1.01e-05	0.55	0.963	0.963
1.01e-05	0.6	0.86	0.86
1.01e-05	0.65	0.707	0.707
1.01e-05	0.7	0.53	0.53
1.01e-05	0.75	0.354	0.354
1.01e-05	0.8	0.203	0.203
1.01e-05	0.85	0.0938	0.0938
1.01e-05	0.9	0.0297	0.0297
1.01e-05	0.95	0.00396	0.00396
1.01e-05	1	-0.0221	-0.0221
2.78e-05	0	-0.000855	-0.000855
2.78e-05	0.05	0.00424	0.00424
2.78e-05	0.1	0.0301	0.0301
2.78e-05	0.15	0.0944	0.0944
2.78e-05	0.2	0.204	0.204
2.78e-05	0.25	0.354	0.354
2.78e-05	0.3	0.53	0.53
2.78e-05	0.35	0.707	0.707
2.78e-05	0.4	0.86	0.86
2.78e-05	0.45	0.963	0.963
2.78e-05	0.5	0.999	0.999
2.78e-05	0.55	0.963	0.963
2.78e-05	0.6	0.86	0.86
2.78e-05	0.65	0.707	0.707
2.78e-05	0.7	0.53	0.53
2.78e-05	0.75	0.354	0.354
2.78e-05	0.8	0.204	0.204
2.78e-05	0.85	0.0942	0.0942
2.78e-05	0.9	0.0299	0.0299
2.78e-05	0.95	0.0041	0.0041
2.78e-05	1	-0.04	-0.04
6.47e-05	0	-0.00125	-0.00125
6.47e-05	0.05	0.00471	0.00471
6.47e-05	0.1	0.0309	0.0309
6.47e-05	0.15	0.0953	0.0953
6.47e-05	0.2	0.205	0.205
6.47e-05	0.25	0.355	0.355
6.47e-05	0.3	0.53	0.53
6.47e-05	0.35	0.707	0.707
6.47e-05	0.4	0.859	0.859
6.47e-05	0.45	0.962	0.962
6.47e-05	0.5	0.998	0.998
6.47e-05	0.55	0.962	0.962
6.47e-05	0.6	0.859	0.859
6.47e-05	0.65	0.707	0.707
6.47e-05	0.7	0.53	0.53
6.47e-05	0.75	0.354	0.354
6.47e-05	0.8	0.204	0.204
6.47e-05	0.85	0.0948	0.0948
6.47e-05	0.9	0.0304	0.0304
6.47e-05	0.95	0.00439	0.00439
6.47e-05	1	-0.0618	-0.0618
0.000152	0	-0.00166	-0.00166
0.000152	0.05	0.00581	0.00581
0.000152	0.1	0.0328	0.0328
0.000152	0.15	0.0975	0.0975
0.000152	0.2	0.206	0.206
0.000152	0.25	0.356	0.356
0.000152	0.3	0.53	0.53
0.000152	0.35	0.706	0.706
0.000152	0.4	0.857	0.857
0.000152	0.45	0.959	0.959
0.000152	0.5	0.995	0.995
0.000152	0.55	0.959	0.959
0.000152	0.6	0.857	0.857
0.000152	0.65	0.706	0.706
0.000152	0.7	0.53	0.53
0.000152	0.75	0.355	0.355
0.000152	0.8	0.206	0.206
0.000152	0.85	0.0963	0.0963
0.000152	0.9	0.0317	0.0317
0.000152	0.95	0.00505	0.00505
0.000152	1	-0.094	-0.094
0.000326	0	-0.0017	-0.0017
0.000326	0.05	0.00784	0.00784
0.000326	0.1	0.0365	0.0365
0.000326	0.15	0.102	0.102
0.000326	0.2	0.21	0.21
0.000326	0.25	0.358	0.358
0.000326	0.3	0.53	0.53
0.000326	0.35	0.704	0.704
0.000326	0.4	0.853	0.853
0.000326	0.45	0.954	0.954
0.000326	0.5	0.99	0.99
0.000326	0.55	0.955	0.955
0.000326	0.6	0.854	0.854
0.000326	0.65	0.704	0.704
0.000326	0.7	0.53	0.53
0.000326	0.75	0.357	0.357
0.000326	0.8	0.208	0.208
0.000326	0.85	0.0993	0.0993
0.000326	0.9	0.0341	0.0341
0.000326	0.95	0.00421	0.00421
0.000326	1	-0.135	-0.135
0.000688	0	-0.00035	-0.00035
0.000688	0.05	0.0119	0.0119
0.000688	0.1	0.0439	0.0439
0.000688	0.15	0.11	0.11
0.000688	0.2	0.218	0.218
0.000688	0.25	0.363	0.363
0.000688	0.3	0.531	0.531
0.000688	0.35	0.7	0.7
0.000688	0.4	0.846	0.846
0.000688	0.45	0.944	0.944
0.000688	0.5	0.979	0.979
0.000688	0.55	0.945	0.945
0.000688	0.6	0.847	0.847
0.000688	0.65	0.701	0.701
0.000688	0.7	0.531	0.531
0.000688	0.75	0.361	0.361
0.000688	0.8	0.214	0.214
0.000688	0.85	0.105	0.105
0.000688	0.9	0.0388	0.0388
0.000688	0.95	-0.00755	-0.00755
0.000688	1	-0.188	-0.188
0.00133	0	0.00433	0.00433
0.00133	0.05	0.0195	0.0195
0.00133	0.1	0.0561	0.0561
0.00133	0.15	0.125	0.125
0.00133	0.2	0.231	0.231
0.00133	0.25	0.371	0.371
0.00133	0.3	0.532	0.532
0.00133	0.35	0.694	0.694
0.00133	0.4	0.833	0.833
0.00133	0.45	0.927	0.927
0.00133	0.5	0.961	0.961
0.00133	0.55	0.929	0.929
0.00133	0.6	0.835	0.835
0.00133	0.65	0.696	0.696
0.00133	0.7	0.532	0.532
0.00133	0.75	0.367	0.367
0.00133	0.8	0.224	0.224
0.00133	0.85	0.115	0.115
0.00133	0.9	0.0427	0.0427
0.00133	0.95	-0.0378	-0.0378
0.00133	1	-0.249	-0.249
0.00283	0	0.0204	0.0204
0.00283	0.05	0.0393	0.0393
0.00283	0.1	0.0819	0.0819
0.00283	0.15	0.153	0.153
0.00283	0.2	0.256	0.256
0.00283	0.25	0.387	0.387
0.00283	0.3	0.533	0.533
0.00283	0.35	0.68	0.68
0.00283	0.4	0.805	0.805
0.00283	0.45	0.89	0.89
0.00283	0.5	0.921	0.921
0.00283	0.55	0.893	0.893
0.00283	0.6	0.81	0.81
0.00283	0.65	0.683	0.683
0.00283	0.7	0.533	0.533
0.00283	0.75	0.38	0.38
0.00283	0.8	0.243	0.243
0.00283	0.85	0.131	0.131
0.00283	0.9	0.0323	0.0323
0.00283	0.95	-0.101	-0.101
0.00283	1	-0.331	-0.331
0.00559	0	0.0564	0.0564
0.00559	0.05	0.0784	0.0784
0.00559	0.1	0.125	0.125
0.00559	0.15	0.196	0.196
0.00559	0.2	0.292	0.292
0.00559	0.25	0.408	0.408
0.00559	0.3	0.534	0.534
0.00559	0.35	0.657	0.657
0.00559	0.4	0.761	0.761
0.00559	0.45	0.832	0.832
0.00559	0.5	0.859	0.859
0.00559	0.55	0.836	0.836
0.00559	0.6	0.767	0.767
0.00559	0.65	0.66	0.66
0.00559	0.7	0.531	0.531
0.00559	0.75	0.394	0.394
0.00559	0.8	0.261	0.261
0.00559	0.85	0.134	0.134
0.00559	0.9	-0.00401	-0.00401
0.00559	0.95	-0.178	-0.178
0.00559	1	-0.407	-0.407
0.0111	0	0.128	0.128
0.0111	0.05	0.152	0.152
0.0111	0.1	0.196	0.196
0.0111	0.15	0.26	0.26
0.0111	0.2	0.34	0.34
0.0111	0.25	0.432	0.432
0.0111	0.3	0.527	0.527
0.0111	0.35	0.618	0.618
0.0111	0.4	0.694	0.694
0.0111	0.45	0.744	0.744
0.0111	0.5	0.764	0.764
0.0111	0.55	0.747	0.747
0.0111	0.6	0.696	0.696
0.0111	0.65	0.615	0.615
0.0111	0.7	0.51	0.51
0.0111	0.75	0.388	0.388
0.0111	0.8	0.253	0.253
0.0111	0.85	0.104	0.104
0.0111	0.9	-0.0632	-0.0632
0.0111	0.95	-0.253	-0.253
0.0111	1	-0.466	-0.466
0.0203	0	0.216	0.216
0.0203	0.05	0.241	0.241
0.0203	0.1	0.278	0.278
0.0203	0.15	0.327	0.327
0.0203	0.2	0.385	0.385
0.0203	0.25	0.448	0.448
0.0203	0.3	0.512	0.512
0.0203	0.35	0.57	0.57
0.0203	0.4	0.617	0.617
0.0203	0.45	0.648	0.648
0.0203	0.5	0.657	0.657
0.0203	0.55	0.642	0.642
0.0203	0.6	0.601	0.601
0.0203	0.65	0.535	0.535
0.0203	0.7	0.444	0.444
0.0203	0.75	0.332	0.332
0.0203	0.8	0.199	0.199
0.0203	0.85	0.048	0.048
0.0203	0.9	-0.119	-0.119
0.0203	0.95	-0.297	-0.297
0.0203	1	-0.481	-0.481
0.0372	0	0.299	0.299
0.0372	0.05	0.323	0.323
0.0372	0.1	0.352	0.352
0.0372	0.15	0.384	0.384
0.0372	0.2	0.418	0.418
0.0372	0.25	0.451	0.451
0.0372	0.3	0.483	0.483
0.0372	0.35	0.509	0.509
0.0372	0.4	0.527	0.527
0.0372	0.45	0.533	0.533
0.0372	0.5	0.525	0.525
0.0372	0.55	0.501	0.501
0.0372	0.6	0.459	0.459
0.0372	0.65	0.397	0.397
0.0372	0.7	0.316	0.316
0.0372	0.75	0.217	0.217
0.0372	0.8	0.101	0.101
0.0372	0.85	-0.0284	-0.0284
0.0372	0.9	-0.168	-0.168
0.0372	0.95	-0.311	-0.311
0.0372	1	-0.454	-0.454
0.064	0	0.325	0.325
0.064	0.05	0.348	0.348
0.064	0.1	0.37	0.37
0.064	0.15	0.389	0.389
0.064	0.2	0.406	0.406
0.064	0.25	0.419	0.419
0.064	0.3	0.427	0.427
0.064	0.35	0.429	0.429
0.064	0.4	0.424	0.424
0.064	0.45	0.41	0.41
0.064	0.5	0.386	0.386
0.064	0.55	0.351	0.351
0.064	0.6	0.305	0.305
0.064	0.65	0.246	0.246
0.064	0.7	0.175	0.175
0.064	0.75	0.0944	0.0944
0.064	0.8	0.00434	0.00434
0.064	0.85	-0.0925	-0.0925
0.064	0.9	-0.193	-0.193
0.064	0.95	-0.293	-0.293
0.064	1	-0.389	-0.389
0.112	0	0.271	0.271
0.112	0.05	0.288	0.288
0.112	0.1	0.302	0.302
0.112	0.15	0.311	0.311
0.112	0.2	0.316	0.316
0.112	0.25	0.317	0.317
0.112	0.3	0.312	0.312
0.112	0.35	0.301	0.301
0.112	0.4	0.284	0.284
0.112	0.45	0.262	0.262
0.112	0.5	0.232	0.232
0.112	0.55	0.197	0.197
0.112	0.6	0.156	0.156
0.112	0.65	0.109	0.109
0.112	0.7	0.0575	0.0575
0.112	0.75	0.00212	0.00212
0.112	0.8	-0.0557	-0.0557
0.112	0.85	-0.114	-0.114
0.112	0.9	-0.172	-0.172
0.112	0.95	-0.227	-0.227
0.112	1	-0.277	-0.277
0.186	0	0.158	0.158
0.186	0.05	0.167	0.167
0.186	0.1	0.174	0.174
0.186	0.15	0.178	0.178
0.186	0.2	0.179	0.179
0.186	0.25	0.176	0.176
0.186	0.3	0.17	0.17
0.186	0.35	0.16	0.16
0.186	0.4	0.147	0.147
0.186	0.45	0.13	0.13
0.186	0.5	0.111	0.111
0.186	0.55	0.0882	0.0882
0.186	0.6	0.0632	0.0632
0.186	0.65	0.0362	0.0362
0.186	0.7	0.00781	0.00781
0.186	0.75	-0.0213	-0.0213
0.186	0.8	-0.0504	-0.0504
0.186	0.85	-0.0786	-0.0786
0.186	0.9	-0.105	-0.105
0.186	0.95	-0.129	-0.129
0.186	1	-0.149	-0.149
0.31	0	0.0528	0.0528
0.31	0.05	0.0559	0.0559
0.31	0.1	0.058	0.058
0.31	0.15	0.059	0.059
0.31	0.2	0.0589	0.0589
0.31	0.25	0.0575	0.0575
0.31	0.3	0.055	0.055
0.31	0.35	0.0512	0.0512
0.31	0.4	0.0463	0.0463
0.31	0.45	0.0403	0.0403
0.31	0.5	0.0334	0.0334
0.31	0.55	0.0255	0.0255
0.31	0.6	0.017	0.017
0.31	0.65	0.00804	0.00804
0.31	0.7	-0.00122	-0.00122
0.31	0.75	-0.0105	-0.0105
0.31	0.8	-0.0195	-0.0195
0.31	0.85	-0.0281	-0.0281
0.31	0.9	-0.0358	-0.0358
0.31	0.95	-0.0425	-0.0425
0.31	1	-0.048	-0.048
0.498	0	0.00888	0.00888
0.498	0.05	0.0094	0.0094
0.498	0.1	0.00975	0.00975
0.498	0.15	0.0099	0.0099
0.498	0.2	0.00986	0.00986
0.498	0.25	0.00962	0.00962
0.498	0.3	0.00917	0.00917
0.498	0.35	0.00852	0.00852
0.498	0.4	0.00767	0.00767
0.498	0.45	0.00664	0.00664
0.498	0.5	0.00545	0.00545
0.498	0.55	0.00412	0.00412
0.498	0.6	0.00268	0.00268
0.498	0.65	0.00117	0.00117
0.498	0.7	-0.000376	-0.000376
0.498	0.75	-0.00191	-0.00191
0.498	0.8	-0.0034	-0.0034
0.498	0.85	-0.0048	-0.0048
0.498	0.9	-0.00605	-0.00605
0.498	0.95	-0.00713	-0.00713
0.498	1	-0.00798	-0.00798
0.758	0	0.000725	0.000725
0.758	0.05	0.000768	0.000768
0.758	0.1	0.000796	0.000796
0.758	0.15	0.000809	0.000809
0.758	0.2	0.000805	0.000805
0.758	0.25	0.000785	0.000785
0.758	0.3	0.000748	0.000748
0.758	0.35	0.000694	0.000694
0.758	0.4	0.000625	0.000625
0.758	0.45	0.00054	0.00054
0.758	0.5	0.000443	0.000443
0.758	0.55	0.000334	0.000334
0.758	0.6	0.000216	0.000216
0.758	0.65	9.31e-05	9.31e-05
0.758	0.7	-3.29e-05	-3.29e-05
0.758	0.75	-0.000158	-0.000158
0.758	0.8	-0.000279	-0.000279
0.758	0.85	-0.000393	-0.000393
0.758	0.9	-0.000494	-0.000494
0.758	0.95	-0.000581	-0.000581
0.758	1	-0.00065	-0.00065
1	0	6.94e-05	6.94e-05
1	0.05	7.35e-05	7.35e-05
1	0.1	7.61e-05	7.61e-05
1	0.15	7.73e-05	7.73e-05
1	0.2	7.7e-05	7.7e-05
1	0.25	7.5e-05	7.5e-05
1	0.3	7.15e-05	7.15e-05
1	0.35	6.63e-05	6.63e-05
1	0.4	5.97e-05	5.97e-05
1	0.45	5.16e-05	5.16e-05
1	0.5	4.23e-05	4.23e-05
1	0.55	3.19e-05	3.19e-05
1	0.6	2.06e-05	2.06e-05
1	0.65	8.84e-06	8.84e-06
1	0.7	-3.2e-06	-3.2e-06
1	0.75	-1.52e-05	-1.52e-05
1	0.8	-2.67e-05	-2.67e-05
1	0.85	-3.75e-05	-3.75e-05
1	0.9	-4.72e-05	-4.72e-05
1	0.95	-5.55e-05	-5.55e-05
1	1	-6.2e-05	-6.2e-05


==> plots/+data/7_x_2-2.tsv <==
0	0.16	0.112
2.95e-08	0.16	0.112
5.89e-08	0.16	0.112
8.84e-08	0.16	0.112
3.04e-07	0.16	0.112
5.2e-07	0.16	0.112
7.36e-07	0.16	0.112
9.52e-07	0.16	0.112
1.37e-06	0.16	0.112
1.8e-06	0.16	0.112
2.22e-06	0.16	0.112
2.64e-06	0.16	0.112
3.07e-06	0.16	0.112
3.49e-06	0.16	0.112
3.92e-06	0.16	0.112
4.35e-06	0.16	0.112
4.78e-06	0.16	0.112
5.21e-06	0.16	0.112
5.82e-06	0.16	0.112
6.43e-06	0.16	0.112
7.05e-06	0.16	0.112
7.66e-06	0.16	0.112
8.27e-06	0.16	0.112
9.17e-06	0.16	0.112
1.01e-05	0.16	0.112
1.1e-05	0.16	0.112
1.19e-05	0.16	0.112
1.28e-05	0.16	0.112
1.41e-05	0.16	0.112
1.54e-05	0.16	0.112
1.67e-05	0.16	0.112
1.8e-05	0.16	0.112
1.93e-05	0.16	0.112
2.1e-05	0.16	0.112
2.27e-05	0.16	0.112
2.44e-05	0.16	0.112
2.61e-05	0.16	0.112
2.78e-05	0.16	0.113
3.01e-05	0.16	0.113
3.24e-05	0.16	0.113
3.47e-05	0.16	0.113
3.71e-05	0.16	0.113
3.94e-05	0.16	0.113
4.26e-05	0.16	0.113
4.59e-05	0.16	0.113
4.91e-05	0.16	0.113
5.23e-05	0.16	0.113
5.56e-05	0.16	0.113
6.01e-05	0.16	0.113
6.47e-05	0.16	0.113
6.92e-05	0.16	0.114
7.38e-05	0.16	0.114
7.83e-05	0.16	0.114
8.46e-05	0.16	0.114
9.08e-05	0.16	0.114
9.71e-05	0.16	0.114
0.000103	0.16	0.114
0.00011	0.16	0.115
0.000118	0.16	0.115
0.000127	0.16	0.115
0.000135	0.16	0.115
0.000144	0.16	0.115
0.000152	0.16	0.116
0.000164	0.16	0.116
0.000175	0.16	0.116
0.000187	0.16	0.116
0.000198	0.16	0.117
0.000209	0.16	0.117
0.000225	0.16	0.117
0.00024	0.16	0.118
0.000255	0.16	0.118
0.00027	0.16	0.119
0.000286	0.16	0.119
0.000306	0.16	0.119
0.000326	0.16	0.12
0.000346	0.16	0.12
0.000366	0.16	0.121
0.000386	0.16	0.121
0.000412	0.16	0.122
0.000439	0.16	0.123
0.000465	0.16	0.123
0.000491	0.16	0.124
0.000518	0.16	0.124
0.000552	0.16	0.125
0.000586	0.16	0.126
0.00062	0.16	0.127
0.000654	0.16	0.128
0.000688	0.16	0.128
0.000732	0.16	0.129
0.000776	0.16	0.13
0.00082	0.16	0.131
0.000864	0.16	0.132
0.000908	0.16	0.133
0.000964	0.16	0.135
0.00102	0.16	0.136
0.00108	0.16	0.137
0.00113	0.16	0.138
0.00119	0.16	0.14
0.00126	0.16	0.141
0.00133	0.16	0.143
0.0014	0.16	0.144
0.00147	0.16	0.146
0.00154	0.16	0.147
0.00162	0.16	0.149
0.00174	0.16	0.151
0.00186	0.16	0.153
0.00198	0.16	0.156
0.0021	0.16	0.158
0.00222	0.16	0.16
0.00234	0.16	0.163
0.0025	0.16	0.166
0.00267	0.16	0.169
0.00283	0.16	0.171
0.003	0.16	0.174
0.00316	0.16	0.177
0.00333	0.16	0.18
0.00355	0.16	0.183
0.00378	0.16	0.187
0.004	0.16	0.191
0.00422	0.16	0.194
0.00445	0.16	0.197
0.00467	0.16	0.201
0.00498	0.16	0.205
0.00528	0.16	0.209
0.00559	0.16	0.213
0.00589	0.16	0.218
0.0062	0.16	0.221
0.0065	0.16	0.225
0.00691	0.16	0.23
0.00732	0.16	0.235
0.00773	0.16	0.24
0.00814	0.16	0.245
0.00855	0.16	0.249
0.00896	0.16	0.253
0.00951	0.16	0.259
0.0101	0.16	0.264
0.0106	0.16	0.27
0.0111	0.16	0.275
0.0117	0.16	0.28
0.0122	0.16	0.284
0.013	0.16	0.29
0.0137	0.16	0.296
0.0144	0.16	0.301
0.0151	0.16	0.307
0.0158	0.16	0.312
0.0165	0.16	0.316
0.0175	0.16	0.322
0.0184	0.16	0.328
0.0193	0.16	0.333
0.0203	0.16	0.338
0.0212	0.16	0.343
0.0221	0.16	0.347
0.0234	0.16	0.353
0.0246	0.16	0.358
0.0258	0.16	0.362
0.027	0.16	0.366
0.0282	0.16	0.37
0.0294	0.16	0.374
0.031	0.16	0.378
0.0325	0.16	0.382
0.0341	0.16	0.385
0.0357	0.16	0.388
0.0372	0.16	0.391
0.0388	0.16	0.393
0.0409	0.16	0.395
0.0429	0.16	0.397
0.045	0.16	0.398
0.047	0.16	0.399
0.0491	0.16	0.4
0.0512	0.16	0.4
0.0537	0.16	0.399
0.0563	0.16	0.398
0.0588	0.16	0.397
0.0614	0.16	0.395
0.064	0.16	0.393
0.0665	0.16	0.39
0.0698	0.16	0.386
0.0731	0.16	0.382
0.0764	0.16	0.378
0.0797	0.16	0.373
0.083	0.16	0.367
0.0863	0.16	0.362
0.0906	0.16	0.354
0.0949	0.16	0.346
0.0992	0.16	0.338
0.104	0.16	0.33
0.108	0.16	0.321
0.112	0.16	0.313
0.118	0.16	0.301
0.123	0.16	0.29
0.129	0.16	0.279
0.134	0.16	0.269
0.14	0.16	0.258
0.145	0.16	0.247
0.152	0.16	0.235
0.159	0.16	0.223
0.166	0.16	0.211
0.173	0.16	0.2
0.18	0.16	0.189
0.186	0.16	0.178
0.195	0.16	0.166
0.203	0.16	0.155
0.211	0.16	0.144
0.219	0.16	0.134
0.228	0.16	0.125
0.236	0.16	0.116
0.246	0.16	0.106
0.256	0.16	0.0967
0.266	0.16	0.0882
0.276	0.16	0.0804
0.287	0.16	0.0732
0.297	0.16	0.0666
0.31	0.16	0.0591
0.323	0.16	0.0523
0.336	0.16	0.0463
0.349	0.16	0.041
0.361	0.16	0.0363
0.374	0.16	0.0321
0.392	0.16	0.0273
0.409	0.16	0.0232
0.426	0.16	0.0197
0.443	0.16	0.0167
0.46	0.16	0.0142
0.478	0.16	0.012
0.498	0.16	0.00991
0.518	0.16	0.00818
0.538	0.16	0.00675
0.558	0.16	0.00557
0.578	0.16	0.0046
0.598	0.16	0.00379
0.618	0.16	0.00313
0.638	0.16	0.00258
0.658	0.16	0.00213
0.678	0.16	0.00175
0.698	0.16	0.00145
0.718	0.16	0.00119
0.738	0.16	0.000982
0.758	0.16	0.000809
0.778	0.16	0.000667
0.798	0.16	0.00055
0.818	0.16	0.000453
0.838	0.16	0.000373
0.858	0.16	0.000308
0.878	0.16	0.000254
0.898	0.16	0.000209
0.918	0.16	0.000172
0.938	0.16	0.000142
0.958	0.16	0.000117
0.978	0.16	9.62e-05
0.998	0.16	7.92e-05
1	0.16	7.74e-05


==> plots/+data/8_x_1-1.tsv <==
x	y	z	c
0	0	-1.68e-16	-1.68e-16
0	0.05	0.00388	0.00388
0	0.1	0.0295	0.0295
0	0.15	0.0937	0.0937
0	0.2	0.203	0.203
0	0.25	0.354	0.354
0	0.3	0.53	0.53
0	0.35	0.707	0.707
0	0.4	0.86	0.86
0	0.45	0.963	0.963
0	0.5	1	1
0	0.55	0.963	0.963
0	0.6	0.86	0.86
0	0.65	0.707	0.707
0	0.7	0.53	0.53
0	0.75	0.354	0.354
0	0.8	0.203	0.203
0	0.85	0.0937	0.0937
0	0.9	0.0295	0.0295
0	0.95	0.00388	0.00388
0	1	1.68e-16	1.68e-16
4.26e-06	0	-0.00404	-0.00404
4.26e-06	0.05	0.00395	0.00395
4.26e-06	0.1	0.0296	0.0296
4.26e-06	0.15	0.0938	0.0938
4.26e-06	0.2	0.203	0.203
4.26e-06	0.25	0.354	0.354
4.26e-06	0.3	0.53	0.53
4.26e-06	0.35	0.707	0.707
4.26e-06	0.4	0.86	0.86
4.26e-06	0.45	0.963	0.963
4.26e-06	0.5	1	1
4.26e-06	0.55	0.963	0.963
4.26e-06	0.6	0.86	0.86
4.26e-06	0.65	0.707	0.707
4.26e-06	0.7	0.53	0.53
4.26e-06	0.75	0.354	0.354
4.26e-06	0.8	0.203	0.203
4.26e-06	0.85	0.0939	0.0939
4.26e-06	0.9	0.0297	0.0297
4.26e-06	0.95	0.00399	0.00399
4.26e-06	1	-0.00195	-0.00195
1.39e-05	0	-0.00807	-0.00807
1.39e-05	0.05	0.00413	0.00413
1.39e-05	0.1	0.0299	0.0299
1.39e-05	0.15	0.0942	0.0942
1.39e-05	0.2	0.204	0.204
1.39e-05	0.25	0.354	0.354
1.39e-05	0.3	0.53	0.53
1.39e-05	0.35	0.707	0.707
1.39e-05	0.4	0.86	0.86
1.39e-05	0.45	0.963	0.963
1.39e-05	0.5	0.999	0.999
1.39e-05	0.55	0.963	0.963
1.39e-05	0.6	0.86	0.86
1.39e-05	0.65	0.707	0.707
1.39e-05	0.7	0.53	0.53
1.39e-05	0.75	0.354	0.354
1.39e-05	0.8	0.204	0.204
1.39e-05	0.85	0.0944	0.0944
1.39e-05	0.9	0.0301	0.0301
1.39e-05	0.95	0.00424	0.00424
1.39e-05	1	-0.00373	-0.00373
3.75e-05	0	-0.0135	-0.0135
3.75e-05	0.05	0.00455	0.00455
3.75e-05	0.1	0.0307	0.0307
3.75e-05	0.15	0.0951	0.0951
3.75e-05	0.2	0.204	0.204
3.75e-05	0.25	0.354	0.354
3.75e-05	0.3	0.53	0.53
3.75e-05	0.35	0.707	0.707
3.75e-05	0.4	0.859	0.859
3.75e-05	0.45	0.961	0.961
3.75e-05	0.5	0.998	0.998
3.75e-05	0.55	0.961	0.961
3.75e-05	0.6	0.859	0.859
3.75e-05	0.65	0.706	0.706
3.75e-05	0.7	0.53	0.53
3.75e-05	0.75	0.355	0.355
3.75e-05	0.8	0.205	0.205
3.75e-05	0.85	0.0956	0.0956
3.75e-05	0.9	0.0312	0.0312
3.75e-05	0.95	0.00484	0.00484
3.75e-05	1	-0.00611	-0.00611
8.93e-05	0	-0.0206	-0.0206
8.93e-05	0.05	0.00541	0.00541
8.93e-05	0.1	0.0323	0.0323
8.93e-05	0.15	0.097	0.097
8.93e-05	0.2	0.206	0.206
8.93e-05	0.25	0.356	0.356
8.93e-05	0.3	0.53	0.53
8.93e-05	0.35	0.706	0.706
8.93e-05	0.4	0.857	0.857
8.93e-05	0.45	0.958	0.958
8.93e-05	0.5	0.994	0.994
8.93e-05	0.55	0.958	0.958
8.93e-05	0.6	0.856	0.856
8.93e-05	0.65	0.705	0.705
8.93e-05	0.7	0.53	0.53
8.93e-05	0.75	0.356	0.356
8.93e-05	0.8	0.207	0.207
8.93e-05	0.85	0.0982	0.0982
8.93e-05	0.9	0.0334	0.0334
8.93e-05	0.95	0.00604	0.00604
8.93e-05	1	-0.00908	-0.00908
0.000217	0	-0.0311	-0.0311
0.000217	0.05	0.0062	0.0062
0.000217	0.1	0.0362	0.0362
0.000217	0.15	0.102	0.102
0.000217	0.2	0.21	0.21
0.000217	0.25	0.358	0.358
0.000217	0.3	0.53	0.53
0.000217	0.35	0.703	0.703
0.000217	0.4	0.851	0.851
0.000217	0.45	0.951	0.951
0.000217	0.5	0.986	0.986
0.000217	0.55	0.951	0.951
0.000217	0.6	0.851	0.851
0.000217	0.65	0.702	0.702
0.000217	0.7	0.53	0.53
0.000217	0.75	0.359	0.359
0.000217	0.8	0.213	0.213
0.000217	0.85	0.104	0.104
0.000217	0.9	0.0388	0.0388
0.000217	0.95	0.008	0.008
0.000217	1	-0.0128	-0.0128
0.000464	0	-0.0429	-0.0429
0.000464	0.05	0.00487	0.00487
0.000464	0.1	0.0431	0.0431
0.000464	0.15	0.11	0.11
0.000464	0.2	0.218	0.218
0.000464	0.25	0.363	0.363
0.000464	0.3	0.531	0.531
0.000464	0.35	0.698	0.698
0.000464	0.4	0.842	0.842
0.000464	0.45	0.938	0.938
0.000464	0.5	0.971	0.971
0.000464	0.55	0.937	0.937
0.000464	0.6	0.84	0.84
0.000464	0.65	0.697	0.697
0.000464	0.7	0.531	0.531
0.000464	0.75	0.366	0.366
0.000464	0.8	0.223	0.223
0.000464	0.85	0.116	0.116
0.000464	0.9	0.0482	0.0482
0.000464	0.95	0.0109	0.0109
0.000464	1	-0.0151	-0.0151
0.000991	0	-0.0557	-0.0557
0.000991	0.05	0.00146	0.00146
0.000991	0.1	0.0542	0.0542
0.000991	0.15	0.127	0.127
0.000991	0.2	0.234	0.234
0.000991	0.25	0.373	0.373
0.000991	0.3	0.531	0.531
0.000991	0.35	0.688	0.688
0.000991	0.4	0.822	0.822
0.000991	0.45	0.91	0.91
0.000991	0.5	0.941	0.941
0.000991	0.55	0.908	0.908
0.000991	0.6	0.819	0.819
0.000991	0.65	0.686	0.686
0.000991	0.7	0.532	0.532
0.000991	0.75	0.378	0.378
0.000991	0.8	0.242	0.242
0.000991	0.85	0.137	0.137
0.000991	0.9	0.065	0.065
0.000991	0.95	0.0187	0.0187
0.000991	1	-0.0123	-0.0123
0.00189	0	-0.063	-0.063
0.00189	0.05	0.000535	0.000535
0.00189	0.1	0.0671	0.0671
0.00189	0.15	0.149	0.149
0.00189	0.2	0.256	0.256
0.00189	0.25	0.386	0.386
0.00189	0.3	0.531	0.531
0.00189	0.35	0.672	0.672
0.00189	0.4	0.79	0.79
0.00189	0.45	0.868	0.868
0.00189	0.5	0.895	0.895
0.00189	0.55	0.866	0.866
0.00189	0.6	0.787	0.787
0.00189	0.65	0.67	0.67
0.00189	0.7	0.533	0.533
0.00189	0.75	0.394	0.394
0.00189	0.8	0.269	0.269
0.00189	0.85	0.166	0.166
0.00189	0.9	0.0898	0.0898
0.00189	0.95	0.0366	0.0366
0.00189	1	0.00216	0.00216
0.00367	0	-0.0585	-0.0585
0.00367	0.05	0.0098	0.0098
0.00367	0.1	0.0875	0.0875
0.00367	0.15	0.178	0.178
0.00367	0.2	0.284	0.284
0.00367	0.25	0.402	0.402
0.00367	0.3	0.525	0.525
0.00367	0.35	0.641	0.641
0.00367	0.4	0.737	0.737
0.00367	0.45	0.798	0.798
0.00367	0.5	0.819	0.819
0.00367	0.55	0.796	0.796
0.00367	0.6	0.733	0.733
0.00367	0.65	0.64	0.64
0.00367	0.7	0.53	0.53
0.00367	0.75	0.414	0.414
0.00367	0.8	0.305	0.305
0.00367	0.85	0.21	0.21
0.00367	0.9	0.134	0.134
0.00367	0.95	0.0777	0.0777
0.00367	1	0.0413	0.0413
0.00692	0	-0.0334	-0.0334
0.00692	0.05	0.0369	0.0369
0.00692	0.1	0.118	0.118
0.00692	0.15	0.208	0.208
0.00692	0.2	0.306	0.306
0.00692	0.25	0.406	0.406
0.00692	0.3	0.504	0.504
0.00692	0.35	0.592	0.592
0.00692	0.4	0.66	0.66
0.00692	0.45	0.704	0.704
0.00692	0.5	0.719	0.719
0.00692	0.55	0.703	0.703
0.00692	0.6	0.66	0.66
0.00692	0.65	0.595	0.595
0.00692	0.7	0.515	0.515
0.00692	0.75	0.429	0.429
0.00692	0.8	0.343	0.343
0.00692	0.85	0.265	0.265
0.00692	0.9	0.198	0.198
0.00692	0.95	0.147	0.147
0.00692	1	0.11	0.11
0.0136	0	0.0111	0.0111
0.0136	0.05	0.0796	0.0796
0.0136	0.1	0.153	0.153
0.0136	0.15	0.23	0.23
0.0136	0.2	0.308	0.308
0.0136	0.25	0.383	0.383
0.0136	0.3	0.451	0.451
0.0136	0.35	0.509	0.509
0.0136	0.4	0.554	0.554
0.0136	0.45	0.582	0.582
0.0136	0.5	0.593	0.593
0.0136	0.55	0.586	0.586
0.0136	0.6	0.563	0.563
0.0136	0.65	0.527	0.527
0.0136	0.7	0.482	0.482
0.0136	0.75	0.431	0.431
0.0136	0.8	0.377	0.377
0.0136	0.85	0.325	0.325
0.0136	0.9	0.278	0.278
0.0136	0.95	0.237	0.237
0.0136	1	0.203	0.203
0.0242	0	0.0362	0.0362
0.0242	0.05	0.0987	0.0987
0.0242	0.1	0.161	0.161
0.0242	0.15	0.222	0.222
0.0242	0.2	0.281	0.281
0.0242	0.25	0.335	0.335
0.0242	0.3	0.382	0.382
0.0242	0.35	0.422	0.422
0.0242	0.4	0.453	0.453
0.0242	0.45	0.474	0.474
0.0242	0.5	0.485	0.485
0.0242	0.55	0.486	0.486
0.0242	0.6	0.479	0.479
0.0242	0.65	0.463	0.463
0.0242	0.7	0.441	0.441
0.0242	0.75	0.414	0.414
0.0242	0.8	0.384	0.384
0.0242	0.85	0.352	0.352
0.0242	0.9	0.319	0.319
0.0242	0.95	0.288	0.288
0.0242	1	0.257	0.257
0.043	0	0.0307	0.0307
0.043	0.05	0.082	0.082
0.043	0.1	0.132	0.132
0.043	0.15	0.179	0.179
0.043	0.2	0.223	0.223
0.043	0.25	0.263	0.263
0.043	0.3	0.298	0.298
0.043	0.35	0.328	0.328
0.043	0.4	0.353	0.353
0.043	0.45	0.371	0.371
0.043	0.5	0.384	0.384
0.043	0.55	0.39	0.39
0.043	0.6	0.392	0.392
0.043	0.65	0.388	0.388
0.043	0.7	0.379	0.379
0.043	0.75	0.366	0.366
0.043	0.8	0.349	0.349
0.043	0.85	0.329	0.329
0.043	0.9	0.307	0.307
0.043	0.95	0.282	0.282
0.043	1	0.256	0.256
0.0691	0	0.0147	0.0147
0.0691	0.05	0.0535	0.0535
0.0691	0.1	0.0913	0.0913
0.0691	0.15	0.127	0.127
0.0691	0.2	0.161	0.161
0.0691	0.25	0.192	0.192
0.0691	0.3	0.22	0.22
0.0691	0.35	0.244	0.244
0.0691	0.4	0.265	0.265
0.0691	0.45	0.281	0.281
0.0691	0.5	0.294	0.294
0.0691	0.55	0.302	0.302
0.0691	0.6	0.306	0.306
0.0691	0.65	0.306	0.306
0.0691	0.7	0.302	0.302
0.0691	0.75	0.294	0.294
0.0691	0.8	0.284	0.284
0.0691	0.85	0.27	0.27
0.0691	0.9	0.253	0.253
0.0691	0.95	0.234	0.234
0.0691	1	0.213	0.213
0.119	0	0.00311	0.00311
0.119	0.05	0.0262	0.0262
0.119	0.1	0.049	0.049
0.119	0.15	0.071	0.071
0.119	0.2	0.0919	0.0919
0.119	0.25	0.111	0.111
0.119	0.3	0.129	0.129
0.119	0.35	0.145	0.145
0.119	0.4	0.159	0.159
0.119	0.45	0.17	0.17
0.119	0.5	0.179	0.179
0.119	0.55	0.185	0.185
0.119	0.6	0.189	0.189
0.119	0.65	0.19	0.19
0.119	0.7	0.189	0.189
0.119	0.75	0.185	0.185
0.119	0.8	0.179	0.179
0.119	0.85	0.171	0.171
0.119	0.9	0.161	0.161
0.119	0.95	0.149	0.149
0.119	1	0.136	0.136
0.198	0	0.000158	0.000158
0.198	0.05	0.0106	0.0106
0.198	0.1	0.0209	0.0209
0.198	0.15	0.0309	0.0309
0.198	0.2	0.0405	0.0405
0.198	0.25	0.0495	0.0495
0.198	0.3	0.0578	0.0578
0.198	0.35	0.0653	0.0653
0.198	0.4	0.0718	0.0718
0.198	0.45	0.0772	0.0772
0.198	0.5	0.0815	0.0815
0.198	0.55	0.0846	0.0846
0.198	0.6	0.0866	0.0866
0.198	0.65	0.0873	0.0873
0.198	0.7	0.0869	0.0869
0.198	0.75	0.0853	0.0853
0.198	0.8	0.0826	0.0826
0.198	0.85	0.0789	0.0789
0.198	0.9	0.0743	0.0743
0.198	0.95	0.0688	0.0688
0.198	1	0.0626	0.0626
0.333	0	-0.000176	-0.000176
0.333	0.05	0.00253	0.00253
0.333	0.1	0.00521	0.00521
0.333	0.15	0.00782	0.00782
0.333	0.2	0.0103	0.0103
0.333	0.25	0.0127	0.0127
0.333	0.3	0.0149	0.0149
0.333	0.35	0.0168	0.0168
0.333	0.4	0.0185	0.0185
0.333	0.45	0.02	0.02
0.333	0.5	0.0211	0.0211
0.333	0.55	0.022	0.022
0.333	0.6	0.0225	0.0225
0.333	0.65	0.0227	0.0227
0.333	0.7	0.0226	0.0226
0.333	0.75	0.0222	0.0222
0.333	0.8	0.0215	0.0215
0.333	0.85	0.0205	0.0205
0.333	0.9	0.0193	0.0193
0.333	0.95	0.0178	0.0178
0.333	1	0.0162	0.0162
0.522	0	-6.9e-05	-6.9e-05
0.522	0.05	0.000344	0.000344
0.522	0.1	0.000754	0.000754
0.522	0.15	0.00116	0.00116
0.522	0.2	0.00154	0.00154
0.522	0.25	0.0019	0.0019
0.522	0.3	0.00224	0.00224
0.522	0.35	0.00254	0.00254
0.522	0.4	0.00281	0.00281
0.522	0.45	0.00303	0.00303
0.522	0.5	0.00321	0.00321
0.522	0.55	0.00334	0.00334
0.522	0.6	0.00342	0.00342
0.522	0.65	0.00345	0.00345
0.522	0.7	0.00344	0.00344
0.522	0.75	0.00337	0.00337
0.522	0.8	0.00326	0.00326
0.522	0.85	0.00311	0.00311
0.522	0.9	0.00292	0.00292
0.522	0.95	0.00269	0.00269
0.522	1	0.00244	0.00244
0.762	0	-1.12e-05	-1.12e-05
0.762	0.05	2.68e-05	2.68e-05
0.762	0.1	6.46e-05	6.46e-05
0.762	0.15	0.000102	0.000102
0.762	0.2	0.000137	0.000137
0.762	0.25	0.000171	0.000171
0.762	0.3	0.000202	0.000202
0.762	0.35	0.00023	0.00023
0.762	0.4	0.000255	0.000255
0.762	0.45	0.000276	0.000276
0.762	0.5	0.000292	0.000292
0.762	0.55	0.000305	0.000305
0.762	0.6	0.000312	0.000312
0.762	0.65	0.000315	0.000315
0.762	0.7	0.000314	0.000314
0.762	0.75	0.000308	0.000308
0.762	0.8	0.000298	0.000298
0.762	0.85	0.000283	0.000283
0.762	0.9	0.000265	0.000265
0.762	0.95	0.000244	0.000244
0.762	1	0.00022	0.00022
1	0	-1.48e-06	-1.48e-06
1	0.05	2.07e-06	2.07e-06
1	0.1	5.62e-06	5.62e-06
1	0.15	9.11e-06	9.11e-06
1	0.2	1.25e-05	1.25e-05
1	0.25	1.57e-05	1.57e-05
1	0.3	1.86e-05	1.86e-05
1	0.35	2.13e-05	2.13e-05
1	0.4	2.36e-05	2.36e-05
1	0.45	2.56e-05	2.56e-05
1	0.5	2.72e-05	2.72e-05
1	0.55	2.83e-05	2.83e-05
1	0.6	2.9e-05	2.9e-05
1	0.65	2.93e-05	2.93e-05
1	0.7	2.92e-05	2.92e-05
1	0.75	2.86e-05	2.86e-05
1	0.8	2.76e-05	2.76e-05
1	0.85	2.63e-05	2.63e-05
1	0.9	2.46e-05	2.46e-05
1	0.95	2.26e-05	2.26e-05
1	1	2.03e-05	2.03e-05


==> plots/+data/8_x_1-2.tsv <==
0	0.66	0.673
5.06e-08	0.66	0.673
1.01e-07	0.66	0.673
1.52e-07	0.66	0.673
4.84e-07	0.66	0.673
8.17e-07	0.66	0.673
1.15e-06	0.66	0.673
1.48e-06	0.66	0.673
2.04e-06	0.66	0.673
2.59e-06	0.66	0.673
3.15e-06	0.66	0.673
3.7e-06	0.66	0.673
4.26e-06	0.66	0.673
4.96e-06	0.66	0.673
5.67e-06	0.66	0.673
6.38e-06	0.66	0.673
7.08e-06	0.66	0.673
7.79e-06	0.66	0.673
8.74e-06	0.66	0.673
9.69e-06	0.66	0.673
1.06e-05	0.66	0.673
1.16e-05	0.66	0.673
1.25e-05	0.66	0.673
1.39e-05	0.66	0.673
1.52e-05	0.66	0.673
1.65e-05	0.66	0.673
1.78e-05	0.66	0.673
1.91e-05	0.66	0.673
2.11e-05	0.66	0.673
2.3e-05	0.66	0.673
2.5e-05	0.66	0.672
2.69e-05	0.66	0.672
2.88e-05	0.66	0.672
3.17e-05	0.66	0.672
3.46e-05	0.66	0.672
3.75e-05	0.66	0.672
4.04e-05	0.66	0.672
4.33e-05	0.66	0.672
4.76e-05	0.66	0.672
5.19e-05	0.66	0.672
5.61e-05	0.66	0.672
6.04e-05	0.66	0.672
6.47e-05	0.66	0.672
7.08e-05	0.66	0.672
7.7e-05	0.66	0.672
8.31e-05	0.66	0.671
8.93e-05	0.66	0.671
9.55e-05	0.66	0.671
0.000104	0.66	0.671
0.000113	0.66	0.671
0.000122	0.66	0.671
0.00013	0.66	0.671
0.000139	0.66	0.671
0.000151	0.66	0.67
0.000164	0.66	0.67
0.000176	0.66	0.67
0.000188	0.66	0.67
0.0002	0.66	0.669
0.000217	0.66	0.669
0.000234	0.66	0.669
0.000251	0.66	0.669
0.000268	0.66	0.668
0.000285	0.66	0.668
0.000308	0.66	0.668
0.000332	0.66	0.667
0.000355	0.66	0.667
0.000378	0.66	0.667
0.000401	0.66	0.666
0.000433	0.66	0.666
0.000464	0.66	0.665
0.000495	0.66	0.665
0.000527	0.66	0.664
0.000558	0.66	0.664
0.0006	0.66	0.663
0.000642	0.66	0.662
0.000684	0.66	0.662
0.000726	0.66	0.661
0.000768	0.66	0.66
0.000824	0.66	0.659
0.00088	0.66	0.658
0.000935	0.66	0.658
0.000991	0.66	0.657
0.00105	0.66	0.656
0.00112	0.66	0.655
0.00119	0.66	0.654
0.00127	0.66	0.653
0.00134	0.66	0.651
0.00141	0.66	0.65
0.00151	0.66	0.649
0.0016	0.66	0.648
0.0017	0.66	0.646
0.00179	0.66	0.645
0.00189	0.66	0.643
0.00201	0.66	0.642
0.00213	0.66	0.64
0.00225	0.66	0.638
0.00238	0.66	0.636
0.0025	0.66	0.635
0.00265	0.66	0.633
0.00281	0.66	0.631
0.00297	0.66	0.628
0.00312	0.66	0.626
0.00328	0.66	0.624
0.00348	0.66	0.622
0.00367	0.66	0.619
0.00387	0.66	0.616
0.00407	0.66	0.614
0.00427	0.66	0.611
0.00447	0.66	0.609
0.0048	0.66	0.605
0.00514	0.66	0.601
0.00547	0.66	0.596
0.0058	0.66	0.592
0.00614	0.66	0.589
0.00647	0.66	0.585
0.00692	0.66	0.58
0.00737	0.66	0.575
0.00782	0.66	0.57
0.00827	0.66	0.565
0.00872	0.66	0.561
0.00917	0.66	0.556
0.00978	0.66	0.551
0.0104	0.66	0.545
0.011	0.66	0.54
0.0116	0.66	0.535
0.0122	0.66	0.53
0.0128	0.66	0.525
0.0136	0.66	0.519
0.0144	0.66	0.513
0.0152	0.66	0.508
0.0161	0.66	0.502
0.0169	0.66	0.497
0.0177	0.66	0.493
0.0188	0.66	0.486
0.0198	0.66	0.48
0.0209	0.66	0.475
0.022	0.66	0.469
0.0231	0.66	0.464
0.0242	0.66	0.459
0.0256	0.66	0.452
0.027	0.66	0.446
0.0284	0.66	0.44
0.0298	0.66	0.434
0.0312	0.66	0.429
0.0327	0.66	0.423
0.0344	0.66	0.417
0.0361	0.66	0.41
0.0378	0.66	0.404
0.0395	0.66	0.398
0.0412	0.66	0.392
0.043	0.66	0.386
0.0451	0.66	0.379
0.0472	0.66	0.372
0.0493	0.66	0.365
0.0514	0.66	0.358
0.0535	0.66	0.352
0.0556	0.66	0.345
0.0583	0.66	0.337
0.061	0.66	0.329
0.0637	0.66	0.321
0.0664	0.66	0.313
0.0691	0.66	0.305
0.0718	0.66	0.298
0.0754	0.66	0.288
0.079	0.66	0.279
0.0826	0.66	0.269
0.0862	0.66	0.26
0.0899	0.66	0.252
0.0935	0.66	0.243
0.0986	0.66	0.232
0.104	0.66	0.22
0.109	0.66	0.21
0.114	0.66	0.2
0.119	0.66	0.19
0.124	0.66	0.181
0.131	0.66	0.17
0.137	0.66	0.159
0.144	0.66	0.149
0.15	0.66	0.14
0.157	0.66	0.131
0.163	0.66	0.123
0.172	0.66	0.113
0.181	0.66	0.104
0.189	0.66	0.0951
0.198	0.66	0.0873
0.206	0.66	0.0802
0.215	0.66	0.0736
0.226	0.66	0.0661
0.236	0.66	0.0594
0.247	0.66	0.0534
0.258	0.66	0.048
0.269	0.66	0.0431
0.279	0.66	0.0387
0.293	0.66	0.0339
0.306	0.66	0.0297
0.32	0.66	0.026
0.333	0.66	0.0227
0.346	0.66	0.0199
0.36	0.66	0.0174
0.377	0.66	0.0147
0.394	0.66	0.0124
0.411	0.66	0.0105
0.428	0.66	0.00882
0.445	0.66	0.00745
0.462	0.66	0.00628
0.482	0.66	0.00515
0.502	0.66	0.00422
0.522	0.66	0.00345
0.542	0.66	0.00283
0.562	0.66	0.00232
0.582	0.66	0.0019
0.602	0.66	0.00155
0.622	0.66	0.00127
0.642	0.66	0.00104
0.662	0.66	0.000855
0.682	0.66	0.0007
0.702	0.66	0.000574
0.722	0.66	0.00047
0.742	0.66	0.000385
0.762	0.66	0.000315
0.782	0.66	0.000258
0.802	0.66	0.000212
0.822	0.66	0.000173
0.842	0.66	0.000142
0.862	0.66	0.000116
0.882	0.66	9.54e-05
0.902	0.66	7.81e-05
0.922	0.66	6.4e-05
0.942	0.66	5.25e-05
0.962	0.66	4.3e-05
0.982	0.66	3.52e-05
1	0.66	2.93e-05


==> plots/+data/9_x_2-1.tsv <==
x	y	z	c
0	0	-1.68e-16	-1.68e-16
0	0.05	0.00388	0.00388
0	0.1	0.0295	0.0295
0	0.15	0.0937	0.0937
0	0.2	0.203	0.203
0	0.25	0.354	0.354
0	0.3	0.53	0.53
0	0.35	0.707	0.707
0	0.4	0.86	0.86
0	0.45	0.963	0.963
0	0.5	1	1
0	0.55	0.963	0.963
0	0.6	0.86	0.86
0	0.65	0.707	0.707
0	0.7	0.53	0.53
0	0.75	0.354	0.354
0	0.8	0.203	0.203
0	0.85	0.0937	0.0937
0	0.9	0.0295	0.0295
0	0.95	0.00388	0.00388
0	1	1.68e-16	1.68e-16
4.26e-06	0	-0.0073	-0.0073
4.26e-06	0.05	0.00393	0.00393
4.26e-06	0.1	0.0296	0.0296
4.26e-06	0.15	0.0938	0.0938
4.26e-06	0.2	0.203	0.203
4.26e-06	0.25	0.354	0.354
4.26e-06	0.3	0.53	0.53
4.26e-06	0.35	0.707	0.707
4.26e-06	0.4	0.86	0.86
4.26e-06	0.45	0.963	0.963
4.26e-06	0.5	1	1
4.26e-06	0.55	0.963	0.963
4.26e-06	0.6	0.86	0.86
4.26e-06	0.65	0.707	0.707
4.26e-06	0.7	0.53	0.53
4.26e-06	0.75	0.354	0.354
4.26e-06	0.8	0.203	0.203
4.26e-06	0.85	0.0937	0.0937
4.26e-06	0.9	0.0296	0.0296
4.26e-06	0.95	0.00391	0.00391
4.26e-06	1	-0.00228	-0.00228
1.39e-05	0	-0.0152	-0.0152
1.39e-05	0.05	0.00406	0.00406
1.39e-05	0.1	0.0298	0.0298
1.39e-05	0.15	0.094	0.094
1.39e-05	0.2	0.203	0.203
1.39e-05	0.25	0.354	0.354
1.39e-05	0.3	0.53	0.53
1.39e-05	0.35	0.707	0.707
1.39e-05	0.4	0.86	0.86
1.39e-05	0.45	0.963	0.963
1.39e-05	0.5	1	1
1.39e-05	0.55	0.963	0.963
1.39e-05	0.6	0.86	0.86
1.39e-05	0.65	0.707	0.707
1.39e-05	0.7	0.53	0.53
1.39e-05	0.75	0.354	0.354
1.39e-05	0.8	0.203	0.203
1.39e-05	0.85	0.0939	0.0939
1.39e-05	0.9	0.0297	0.0297
1.39e-05	0.95	0.00399	0.00399
1.39e-05	1	-0.00524	-0.00524
3.75e-05	0	-0.0256	-0.0256
3.75e-05	0.05	0.00436	0.00436
3.75e-05	0.1	0.0303	0.0303
3.75e-05	0.15	0.0946	0.0946
3.75e-05	0.2	0.204	0.204
3.75e-05	0.25	0.354	0.354
3.75e-05	0.3	0.53	0.53
3.75e-05	0.35	0.707	0.707
3.75e-05	0.4	0.859	0.859
3.75e-05	0.45	0.962	0.962
3.75e-05	0.5	0.999	0.999
3.75e-05	0.55	0.962	0.962
3.75e-05	0.6	0.86	0.86
3.75e-05	0.65	0.707	0.707
3.75e-05	0.7	0.53	0.53
3.75e-05	0.75	0.354	0.354
3.75e-05	0.8	0.204	0.204
3.75e-05	0.85	0.0943	0.0943
3.75e-05	0.9	0.03	0.03
3.75e-05	0.95	0.00417	0.00417
3.75e-05	1	-0.00915	-0.00915
8.93e-05	0	-0.0393	-0.0393
8.93e-05	0.05	0.00502	0.00502
8.93e-05	0.1	0.0315	0.0315
8.93e-05	0.15	0.0959	0.0959
8.93e-05	0.2	0.205	0.205
8.93e-05	0.25	0.355	0.355
8.93e-05	0.3	0.53	0.53
8.93e-05	0.35	0.706	0.706
8.93e-05	0.4	0.858	0.858
8.93e-05	0.45	0.961	0.961
8.93e-05	0.5	0.997	0.997
8.93e-05	0.55	0.961	0.961
8.93e-05	0.6	0.859	0.859
8.93e-05	0.65	0.707	0.707
8.93e-05	0.7	0.53	0.53
8.93e-05	0.75	0.355	0.355
8.93e-05	0.8	0.205	0.205
8.93e-05	0.85	0.0952	0.0952
8.93e-05	0.9	0.0308	0.0308
8.93e-05	0.95	0.00458	0.00458
8.93e-05	1	-0.0142	-0.0142
0.000217	0	-0.0601	-0.0601
0.000217	0.05	0.00528	0.00528
0.000217	0.1	0.0342	0.0342
0.000217	0.15	0.0991	0.0991
0.000217	0.2	0.208	0.208
0.000217	0.25	0.357	0.357
0.000217	0.3	0.53	0.53
0.000217	0.35	0.705	0.705
0.000217	0.4	0.856	0.856
0.000217	0.45	0.957	0.957
0.000217	0.5	0.993	0.993
0.000217	0.55	0.957	0.957
0.000217	0.6	0.856	0.856
0.000217	0.65	0.705	0.705
0.000217	0.7	0.53	0.53
0.000217	0.75	0.356	0.356
0.000217	0.8	0.207	0.207
0.000217	0.85	0.0974	0.0974
0.000217	0.9	0.0326	0.0326
0.000217	0.95	0.00551	0.00551
0.000217	1	-0.022	-0.022
0.000464	0	-0.0848	-0.0848
0.000464	0.05	0.000681	0.000681
0.000464	0.1	0.0392	0.0392
0.000464	0.15	0.105	0.105
0.000464	0.2	0.213	0.213
0.000464	0.25	0.36	0.36
0.000464	0.3	0.53	0.53
0.000464	0.35	0.702	0.702
0.000464	0.4	0.85	0.85
0.000464	0.45	0.95	0.95
0.000464	0.5	0.986	0.986
0.000464	0.55	0.951	0.951
0.000464	0.6	0.851	0.851
0.000464	0.65	0.703	0.703
0.000464	0.7	0.53	0.53
0.000464	0.75	0.359	0.359
0.000464	0.8	0.211	0.211
0.000464	0.85	0.102	0.102
0.000464	0.9	0.036	0.036
0.000464	0.95	0.0062	0.0062
0.000464	1	-0.0312	-0.0312
0.000991	0	-0.117	-0.117
0.000991	0.05	-0.0137	-0.0137
0.000991	0.1	0.0461	0.0461
0.000991	0.15	0.117	0.117
0.000991	0.2	0.224	0.224
0.000991	0.25	0.367	0.367
0.000991	0.3	0.531	0.531
0.000991	0.35	0.697	0.697
0.000991	0.4	0.839	0.839
0.000991	0.45	0.936	0.936
0.000991	0.5	0.971	0.971
0.000991	0.55	0.937	0.937
0.000991	0.6	0.842	0.842
0.000991	0.65	0.699	0.699
0.000991	0.7	0.531	0.531
0.000991	0.75	0.364	0.364
0.000991	0.8	0.219	0.219
0.000991	0.85	0.11	0.11
0.000991	0.9	0.0428	0.0428
0.000991	0.95	0.00498	0.00498
0.000991	1	-0.0431	-0.0431
0.00189	0	-0.147	-0.147
0.00189	0.05	-0.0339	-0.0339
0.00189	0.1	0.0494	0.0494
0.00189	0.15	0.133	0.133
0.00189	0.2	0.24	0.24
0.00189	0.25	0.377	0.377
0.00189	0.3	0.533	0.533
0.00189	0.35	0.688	0.688
0.00189	0.4	0.822	0.822
0.00189	0.45	0.913	0.913
0.00189	0.5	0.946	0.946
0.00189	0.55	0.915	0.915
0.00189	0.6	0.826	0.826
0.00189	0.65	0.691	0.691
0.00189	0.7	0.532	0.532
0.00189	0.75	0.372	0.372
0.00189	0.8	0.231	0.231
0.00189	0.85	0.124	0.124
0.00189	0.9	0.0519	0.0519
0.00189	0.95	0.00208	0.00208
0.00189	1	-0.0542	-0.0542
0.00367	0	-0.177	-0.177
0.00367	0.05	-0.0574	-0.0574
0.00367	0.1	0.0477	0.0477
0.00367	0.15	0.15	0.15
0.00367	0.2	0.263	0.263
0.00367	0.25	0.393	0.393
0.00367	0.3	0.534	0.534
0.00367	0.35	0.672	0.672
0.00367	0.4	0.791	0.791
0.00367	0.45	0.871	0.871
0.00367	0.5	0.901	0.901
0.00367	0.55	0.875	0.875
0.00367	0.6	0.796	0.796
0.00367	0.65	0.676	0.676
0.00367	0.7	0.533	0.533
0.00367	0.75	0.386	0.386
0.00367	0.8	0.253	0.253
0.00367	0.85	0.146	0.146
0.00367	0.9	0.0648	0.0648
0.00367	0.95	0.000179	0.000179
0.00367	1	-0.063	-0.063
0.00692	0	-0.193	-0.193
0.00692	0.05	-0.0725	-0.0725
0.00692	0.1	0.045	0.045
0.00692	0.15	0.162	0.162
0.00692	0.2	0.282	0.282
0.00692	0.25	0.405	0.405
0.00692	0.3	0.529	0.529
0.00692	0.35	0.645	0.645
0.00692	0.4	0.743	0.743
0.00692	0.45	0.808	0.808
0.00692	0.5	0.833	0.833
0.00692	0.55	0.812	0.812
0.00692	0.6	0.749	0.749
0.00692	0.65	0.65	0.65
0.00692	0.7	0.53	0.53
0.00692	0.75	0.402	0.402
0.00692	0.8	0.28	0.28
0.00692	0.85	0.173	0.173
0.00692	0.9	0.0833	0.0833
0.00692	0.95	0.00669	0.00669
0.00692	1	-0.0612	-0.0612
0.0136	0	-0.186	-0.186
0.0136	0.05	-0.0706	-0.0706
0.0136	0.1	0.047	0.047
0.0136	0.15	0.165	0.165
0.0136	0.2	0.282	0.282
0.0136	0.25	0.394	0.394
0.0136	0.3	0.499	0.499
0.0136	0.35	0.591	0.591
0.0136	0.4	0.664	0.664
0.0136	0.45	0.711	0.711
0.0136	0.5	0.73	0.73
0.0136	0.55	0.716	0.716
0.0136	0.6	0.672	0.672
0.0136	0.65	0.602	0.602
0.0136	0.7	0.512	0.512
0.0136	0.75	0.411	0.411
0.0136	0.8	0.307	0.307
0.0136	0.85	0.208	0.208
0.0136	0.9	0.116	0.116
0.0136	0.95	0.0343	0.0343
0.0136	1	-0.0356	-0.0356
0.0242	0	-0.165	-0.165
0.0242	0.05	-0.0592	-0.0592
0.0242	0.1	0.0476	0.0476
0.0242	0.15	0.153	0.153
0.0242	0.2	0.256	0.256
0.0242	0.25	0.351	0.351
0.0242	0.3	0.437	0.437
0.0242	0.35	0.51	0.51
0.0242	0.4	0.566	0.566
0.0242	0.45	0.603	0.603
0.0242	0.5	0.619	0.619
0.0242	0.55	0.613	0.613
0.0242	0.6	0.585	0.585
0.0242	0.65	0.537	0.537
0.0242	0.7	0.474	0.474
0.0242	0.75	0.399	0.399
0.0242	0.8	0.318	0.318
0.0242	0.85	0.234	0.234
0.0242	0.9	0.152	0.152
0.0242	0.95	0.0764	0.0764
0.0242	1	0.00825	0.00825
0.043	0	-0.143	-0.143
0.043	0.05	-0.0551	-0.0551
0.043	0.1	0.0322	0.0322
0.043	0.15	0.117	0.117
0.043	0.2	0.198	0.198
0.043	0.25	0.273	0.273
0.043	0.3	0.34	0.34
0.043	0.35	0.396	0.396
0.043	0.4	0.44	0.44
0.043	0.45	0.471	0.471
0.043	0.5	0.487	0.487
0.043	0.55	0.489	0.489
0.043	0.6	0.476	0.476
0.043	0.65	0.449	0.449
0.043	0.7	0.41	0.41
0.043	0.75	0.362	0.362
0.043	0.8	0.305	0.305
0.043	0.85	0.244	0.244
0.043	0.9	0.181	0.181
0.043	0.95	0.117	0.117
0.043	1	0.0554	0.0554
0.0691	0	-0.126	-0.126
0.0691	0.05	-0.0596	-0.0596
0.0691	0.1	0.0065	0.0065
0.0691	0.15	0.0711	0.0711
0.0691	0.2	0.133	0.133
0.0691	0.25	0.19	0.19
0.0691	0.3	0.241	0.241
0.0691	0.35	0.285	0.285
0.0691	0.4	0.322	0.322
0.0691	0.45	0.349	0.349
0.0691	0.5	0.366	0.366
0.0691	0.55	0.373	0.373
0.0691	0.6	0.37	0.37
0.0691	0.65	0.358	0.358
0.0691	0.7	0.336	0.336
0.0691	0.75	0.306	0.306
0.0691	0.8	0.269	0.269
0.0691	0.85	0.226	0.226
0.0691	0.9	0.179	0.179
0.0691	0.95	0.129	0.129
0.0691	1	0.0766	0.0766
0.119	0	-0.0956	-0.0956
0.119	0.05	-0.0563	-0.0563
0.119	0.1	-0.0165	-0.0165
0.119	0.15	0.0229	0.0229
0.119	0.2	0.0612	0.0612
0.119	0.25	0.0974	0.0974
0.119	0.3	0.131	0.131
0.119	0.35	0.161	0.161
0.119	0.4	0.187	0.187
0.119	0.45	0.207	0.207
0.119	0.5	0.223	0.223
0.119	0.55	0.233	0.233
0.119	0.6	0.236	0.236
0.119	0.65	0.234	0.234
0.119	0.7	0.225	0.225
0.119	0.75	0.211	0.211
0.119	0.8	0.191	0.191
0.119	0.85	0.166	0.166
0.119	0.9	0.137	0.137
0.119	0.95	0.105	0.105
0.119	1	0.0695	0.0695
0.198	0	-0.0527	-0.0527
0.198	0.05	-0.0348	-0.0348
0.198	0.1	-0.0164	-0.0164
0.198	0.15	0.00214	0.00214
0.198	0.2	0.0205	0.0205
0.198	0.25	0.0383	0.0383
0.198	0.3	0.0551	0.0551
0.198	0.35	0.0705	0.0705
0.198	0.4	0.0842	0.0842
0.198	0.45	0.0958	0.0958
0.198	0.5	0.105	0.105
0.198	0.55	0.112	0.112
0.198	0.6	0.115	0.115
0.198	0.65	0.116	0.116
0.198	0.7	0.114	0.114
0.198	0.75	0.108	0.108
0.198	0.8	0.0996	0.0996
0.198	0.85	0.0883	0.0883
0.198	0.9	0.0745	0.0745
0.198	0.95	0.0584	0.0584
0.198	1	0.0405	0.0405
0.333	0	-0.016	-0.016
0.333	0.05	-0.0111	-0.0111
0.333	0.1	-0.00595	-0.00595
0.333	0.15	-0.000743	-0.000743
0.333	0.2	0.00446	0.00446
0.333	0.25	0.00955	0.00955
0.333	0.3	0.0144	0.0144
0.333	0.35	0.019	0.019
0.333	0.4	0.023	0.023
0.333	0.45	0.0266	0.0266
0.333	0.5	0.0295	0.0295
0.333	0.55	0.0316	0.0316
0.333	0.6	0.033	0.033
0.333	0.65	0.0335	0.0335
0.333	0.7	0.033	0.033
0.333	0.75	0.0317	0.0317
0.333	0.8	0.0294	0.0294
0.333	0.85	0.0263	0.0263
0.333	0.9	0.0224	0.0224
0.333	0.95	0.0178	0.0178
0.333	1	0.0126	0.0126
0.522	0	-0.00275	-0.00275
0.522	0.05	-0.00193	-0.00193
0.522	0.1	-0.00106	-0.00106
0.522	0.15	-0.000183	-0.000183
0.522	0.2	0.000699	0.000699
0.522	0.25	0.00157	0.00157
0.522	0.3	0.0024	0.0024
0.522	0.35	0.00317	0.00317
0.522	0.4	0.00388	0.00388
0.522	0.45	0.00449	0.00449
0.522	0.5	0.00499	0.00499
0.522	0.55	0.00537	0.00537
0.522	0.6	0.00561	0.00561
0.522	0.65	0.0057	0.0057
0.522	0.7	0.00564	0.00564
0.522	0.75	0.00542	0.00542
0.522	0.8	0.00505	0.00505
0.522	0.85	0.00452	0.00452
0.522	0.9	0.00386	0.00386
0.522	0.95	0.00307	0.00307
0.522	1	0.00219	0.00219
0.762	0	-0.000285	-0.000285
0.762	0.05	-0.0002	-0.0002
0.762	0.1	-0.000111	-0.000111
0.762	0.15	-2.01e-05	-2.01e-05
0.762	0.2	7.09e-05	7.09e-05
0.762	0.25	0.00016	0.00016
0.762	0.3	0.000246	0.000246
0.762	0.35	0.000326	0.000326
0.762	0.4	0.000399	0.000399
0.762	0.45	0.000463	0.000463
0.762	0.5	0.000515	0.000515
0.762	0.55	0.000554	0.000554
0.762	0.6	0.000579	0.000579
0.762	0.65	0.000589	0.000589
0.762	0.7	0.000583	0.000583
0.762	0.75	0.00056	0.00056
0.762	0.8	0.000522	0.000522
0.762	0.85	0.000468	0.000468
0.762	0.9	0.0004	0.0004
0.762	0.95	0.000319	0.000319
0.762	1	0.000228	0.000228
1	0	-2.94e-05	-2.94e-05
1	0.05	-2.06e-05	-2.06e-05
1	0.1	-1.15e-05	-1.15e-05
1	0.15	-2.12e-06	-2.12e-06
1	0.2	7.27e-06	7.27e-06
1	0.25	1.65e-05	1.65e-05
1	0.3	2.54e-05	2.54e-05
1	0.35	3.37e-05	3.37e-05
1	0.4	4.12e-05	4.12e-05
1	0.45	4.77e-05	4.77e-05
1	0.5	5.31e-05	5.31e-05
1	0.55	5.72e-05	5.72e-05
1	0.6	5.98e-05	5.98e-05
1	0.65	6.08e-05	6.08e-05
1	0.7	6.02e-05	6.02e-05
1	0.75	5.79e-05	5.79e-05
1	0.8	5.39e-05	5.39e-05
1	0.85	4.84e-05	4.84e-05
1	0.9	4.14e-05	4.14e-05
1	0.95	3.3e-05	3.3e-05
1	1	2.37e-05	2.37e-05


==> plots/+data/9_x_2-2.tsv <==
0	0.66	0.673
5.06e-08	0.66	0.673
1.01e-07	0.66	0.673
1.52e-07	0.66	0.673
4.84e-07	0.66	0.673
8.17e-07	0.66	0.673
1.15e-06	0.66	0.673
1.48e-06	0.66	0.673
2.04e-06	0.66	0.673
2.59e-06	0.66	0.673
3.15e-06	0.66	0.673
3.7e-06	0.66	0.673
4.26e-06	0.66	0.673
4.96e-06	0.66	0.673
5.67e-06	0.66	0.673
6.38e-06	0.66	0.673
7.08e-06	0.66	0.673
7.79e-06	0.66	0.673
8.74e-06	0.66	0.673
9.69e-06	0.66	0.673
1.06e-05	0.66	0.673
1.16e-05	0.66	0.673
1.25e-05	0.66	0.673
1.39e-05	0.66	0.673
1.52e-05	0.66	0.673
1.65e-05	0.66	0.673
1.78e-05	0.66	0.673
1.91e-05	0.66	0.673
2.11e-05	0.66	0.673
2.3e-05	0.66	0.673
2.5e-05	0.66	0.673
2.69e-05	0.66	0.673
2.88e-05	0.66	0.673
3.17e-05	0.66	0.673
3.46e-05	0.66	0.673
3.75e-05	0.66	0.673
4.04e-05	0.66	0.673
4.33e-05	0.66	0.673
4.76e-05	0.66	0.673
5.19e-05	0.66	0.673
5.61e-05	0.66	0.673
6.04e-05	0.66	0.673
6.47e-05	0.66	0.673
7.08e-05	0.66	0.672
7.7e-05	0.66	0.672
8.31e-05	0.66	0.672
8.93e-05	0.66	0.672
9.55e-05	0.66	0.672
0.000104	0.66	0.672
0.000113	0.66	0.672
0.000122	0.66	0.672
0.00013	0.66	0.672
0.000139	0.66	0.672
0.000151	0.66	0.672
0.000164	0.66	0.672
0.000176	0.66	0.672
0.000188	0.66	0.672
0.0002	0.66	0.672
0.000217	0.66	0.671
0.000234	0.66	0.671
0.000251	0.66	0.671
0.000268	0.66	0.671
0.000285	0.66	0.671
0.000308	0.66	0.671
0.000332	0.66	0.671
0.000355	0.66	0.671
0.000378	0.66	0.67
0.000401	0.66	0.67
0.000433	0.66	0.67
0.000464	0.66	0.67
0.000495	0.66	0.67
0.000527	0.66	0.669
0.000558	0.66	0.669
0.0006	0.66	0.669
0.000642	0.66	0.669
0.000684	0.66	0.668
0.000726	0.66	0.668
0.000768	0.66	0.668
0.000824	0.66	0.667
0.00088	0.66	0.667
0.000935	0.66	0.667
0.000991	0.66	0.666
0.00105	0.66	0.666
0.00112	0.66	0.666
0.00119	0.66	0.665
0.00127	0.66	0.665
0.00134	0.66	0.664
0.00141	0.66	0.664
0.00151	0.66	0.663
0.0016	0.66	0.662
0.0017	0.66	0.662
0.00179	0.66	0.661
0.00189	0.66	0.66
0.00201	0.66	0.66
0.00213	0.66	0.659
0.00225	0.66	0.658
0.00238	0.66	0.657
0.0025	0.66	0.656
0.00265	0.66	0.655
0.00281	0.66	0.654
0.00297	0.66	0.653
0.00312	0.66	0.652
0.00328	0.66	0.651
0.00348	0.66	0.65
0.00367	0.66	0.649
0.00387	0.66	0.647
0.00407	0.66	0.646
0.00427	0.66	0.645
0.00447	0.66	0.643
0.0048	0.66	0.641
0.00514	0.66	0.639
0.00547	0.66	0.637
0.0058	0.66	0.635
0.00614	0.66	0.632
0.00647	0.66	0.63
0.00692	0.66	0.627
0.00737	0.66	0.624
0.00782	0.66	0.621
0.00827	0.66	0.619
0.00872	0.66	0.616
0.00917	0.66	0.613
0.00978	0.66	0.609
0.0104	0.66	0.605
0.011	0.66	0.601
0.0116	0.66	0.598
0.0122	0.66	0.594
0.0128	0.66	0.59
0.0136	0.66	0.585
0.0144	0.66	0.58
0.0152	0.66	0.575
0.0161	0.66	0.571
0.0169	0.66	0.566
0.0177	0.66	0.561
0.0188	0.66	0.555
0.0198	0.66	0.549
0.0209	0.66	0.543
0.022	0.66	0.537
0.0231	0.66	0.532
0.0242	0.66	0.526
0.0256	0.66	0.519
0.027	0.66	0.512
0.0284	0.66	0.505
0.0298	0.66	0.498
0.0312	0.66	0.492
0.0327	0.66	0.485
0.0344	0.66	0.478
0.0361	0.66	0.47
0.0378	0.66	0.463
0.0395	0.66	0.456
0.0412	0.66	0.449
0.043	0.66	0.442
0.0451	0.66	0.434
0.0472	0.66	0.426
0.0493	0.66	0.419
0.0514	0.66	0.411
0.0535	0.66	0.404
0.0556	0.66	0.397
0.0583	0.66	0.388
0.061	0.66	0.379
0.0637	0.66	0.371
0.0664	0.66	0.362
0.0691	0.66	0.354
0.0718	0.66	0.346
0.0754	0.66	0.336
0.079	0.66	0.326
0.0826	0.66	0.316
0.0862	0.66	0.307
0.0899	0.66	0.298
0.0935	0.66	0.289
0.0986	0.66	0.277
0.104	0.66	0.265
0.109	0.66	0.254
0.114	0.66	0.243
0.119	0.66	0.233
0.124	0.66	0.223
0.131	0.66	0.21
0.137	0.66	0.199
0.144	0.66	0.187
0.15	0.66	0.177
0.157	0.66	0.167
0.163	0.66	0.158
0.172	0.66	0.146
0.181	0.66	0.135
0.189	0.66	0.125
0.198	0.66	0.116
0.206	0.66	0.107
0.215	0.66	0.0991
0.226	0.66	0.0899
0.236	0.66	0.0815
0.247	0.66	0.0739
0.258	0.66	0.067
0.269	0.66	0.0607
0.279	0.66	0.0549
0.293	0.66	0.0485
0.306	0.66	0.0429
0.32	0.66	0.0379
0.333	0.66	0.0334
0.346	0.66	0.0295
0.36	0.66	0.0261
0.377	0.66	0.0222
0.394	0.66	0.019
0.411	0.66	0.0162
0.428	0.66	0.0138
0.445	0.66	0.0118
0.462	0.66	0.01
0.482	0.66	0.00831
0.502	0.66	0.00689
0.522	0.66	0.0057
0.542	0.66	0.00472
0.562	0.66	0.00391
0.582	0.66	0.00324
0.602	0.66	0.00268
0.622	0.66	0.00222
0.642	0.66	0.00184
0.662	0.66	0.00152
0.682	0.66	0.00126
0.702	0.66	0.00104
0.722	0.66	0.000861
0.742	0.66	0.000712
0.762	0.66	0.000589
0.782	0.66	0.000487
0.802	0.66	0.000403
0.822	0.66	0.000333
0.842	0.66	0.000275
0.862	0.66	0.000228
0.882	0.66	0.000188
0.902	0.66	0.000155
0.922	0.66	0.000128
0.942	0.66	0.000106
0.962	0.66	8.77e-05
0.982	0.66	7.25e-05
1	0.66	6.08e-05

